Exploring and Evaluating Interplays of BPpy with Deep Reinforcement Learning and Formal Methods

We explore and evaluate the interactions between Behavioral Programming (BP) and a range of Artificial Intelligence (AI) and Formal Methods (FM) techniques. Our goal is to demonstrate that BP can serve as an abstraction that integrates various techniques, enabling a multifaceted analysis and a rich development process. Specifically, the paper examines how the BPpy framework, a Python-based implementation of BP, is enhanced by and enhances various FM and AI tools. We assess how integrating BP with tools such as Satisfiability Modulo Theory (SMT) solvers, symbolic and probabilistic model checking, and Deep Reinforcement Learning (DRL) allow us to scale the abilities of BP to model complex systems. Additionally, we illustrate how developers can leverage multiple tools within a single modeling and development task. The paper provides quantitative and qualitative evidence supporting the feasibility of our vision to create a comprehensive toolbox for harnessing AI and FM methods in a unified development framework.

==> 10d5p2o.csv <==
mean, sem, time, max_sem, min_sem
0.000000000000000000e+00,nan,2.437228000000000051e-03,nan,nan
7.500000000000000000e-01,3.333333333333333703e-01,8.801826000000000441e-03,1.083333333333333481e+00,4.166666666666666297e-01
7.142857142857143016e-01,2.108185106778920070e-01,1.517834399999999986e-02,9.251042249636063364e-01,5.034672036078222668e-01
5.999999999999999778e-01,1.756820922315766309e-01,2.159635400000000163e-02,7.756820922315765809e-01,4.243179077684233746e-01
5.384615384615385469e-01,1.486470975026407959e-01,2.789117500000000069e-02,6.871086359641793706e-01,3.898144409588977233e-01
6.250000000000001110e-01,1.309307341415954229e-01,3.405357099999999776e-02,7.559307341415955062e-01,4.940692658584047159e-01
5.789473684210527660e-01,1.182356373537617050e-01,4.010903600000000069e-02,6.971830057748145126e-01,4.607117310672910748e-01
5.909090909090909394e-01,1.106566670344976550e-01,4.619904100000000319e-02,7.015657579435885527e-01,4.802524238745932705e-01
5.600000000000000533e-01,1.038945721662294930e-01,5.233379400000000292e-02,6.638945721662294908e-01,4.561054278337705603e-01
5.714285714285713969e-01,9.745089103411436193e-02,5.846041899999999958e-02,6.688794624626857033e-01,4.739776803944570349e-01
5.161290322580645018e-01,9.264111117062015510e-02,6.453812999999999911e-02,6.087701434286846291e-01,4.234879210874443745e-01
5.294117647058823595e-01,8.834775598250454998e-02,7.068588600000000333e-02,6.177595206883869094e-01,4.410640087233778095e-01
5.405405405405404595e-01,8.399210511316161643e-02,7.696400300000000305e-02,6.245326456537020343e-01,4.565484354273788292e-01
5.500000000000000444e-01,8.044135838502686209e-02,8.318639799999999473e-02,6.304413583850269065e-01,4.695586416149731823e-01
5.581395348837210335e-01,7.773193873880941684e-02,8.968169400000000624e-02,6.358714736225304920e-01,4.804075961449116305e-01
5.434782608695651884e-01,7.491109582924913857e-02,9.616324199999999600e-02,6.183893566988143409e-01,4.685671650403160360e-01
5.714285714285713969e-01,7.236046734262122082e-02,1.024930389999999941e-01,6.437890387711926454e-01,4.990681040859501483e-01
5.576923076923075984e-01,7.037003311735827438e-02,1.087861259999999969e-01,6.280623408096658311e-01,4.873222745749493101e-01
5.636363636363636020e-01,6.825501298155013663e-02,1.149861499999999953e-01,6.318913766179137248e-01,4.953813506548134793e-01
5.689655172413792261e-01,6.630955666828548811e-02,1.212129670000000048e-01,6.352750739096647559e-01,5.026559605730936964e-01
5.737704918032785484e-01,6.451324335931521436e-02,1.275492119999999951e-01,6.382837351625937350e-01,5.092572484439633618e-01
5.781249999999998890e-01,6.284876358057998880e-02,1.338324140000000106e-01,6.409737635805798917e-01,5.152762364194198863e-01
5.820895522388057630e-01,6.130137276858364098e-02,1.401329679999999966e-01,6.433909250073893693e-01,5.207881794702221567e-01
5.857142857142855208e-01,5.985844733688647223e-02,1.464276509999999920e-01,6.455727330511720208e-01,5.258558383773990208e-01
5.890410958904107597e-01,5.850912479161746171e-02,1.526691870000000117e-01,6.475502206820282769e-01,5.305319710987932424e-01
5.921052631578945791e-01,5.694947974514993905e-02,1.589153379999999893e-01,6.490547429030445459e-01,5.351557834127446123e-01
6.075949367088606667e-01,5.576860878238168451e-02,1.651566790000000007e-01,6.633635454912423235e-01,5.518263279264790100e-01
6.219512195121951192e-01,5.434202735079940449e-02,1.714829880000000029e-01,6.762932468629945237e-01,5.676091921613957147e-01
6.117647058823529882e-01,5.330381938880979220e-02,1.777947689999999914e-01,6.650685252711627804e-01,5.584608864935431960e-01
6.250000000000001110e-01,5.232212470953859218e-02,1.841204250000000042e-01,6.773221247095386754e-01,5.726778752904615466e-01
6.263736263736264798e-01,5.139205206717134544e-02,1.904674839999999925e-01,6.777656784407978252e-01,5.749815743064551343e-01
6.276595744680851796e-01,5.020981279330229141e-02,1.967010389999999942e-01,6.778693872613874571e-01,5.774497616747829021e-01
6.185567010309278579e-01,4.993370971094654442e-02,2.030349359999999992e-01,6.684904107418744301e-01,5.686229913199812858e-01
6.099999999999999867e-01,4.935824351078519495e-02,2.091035659999999907e-01,6.593582435107852024e-01,5.606417564892147709e-01
5.888223552894211732e-01,2.201748257812768603e-02,1.038257970999999946e+00,6.108398378675488072e-01,5.668048727112935392e-01
5.930902111324376502e-01,2.155427625585319348e-02,1.078945384000000063e+00,6.146444873882908055e-01,5.715359348765844949e-01
5.970425138632162732e-01,2.113333513729580282e-02,1.120823911000000006e+00,6.181758490005120343e-01,5.759091787259205120e-01
5.918003565062389670e-01,2.079398886658898743e-02,1.162723284999999995e+00,6.125943453728279753e-01,5.710063676396499588e-01
5.972461273666092030e-01,2.038819143168196790e-02,1.204659249999999959e+00,6.176343187982911154e-01,5.768579359349272906e-01
5.990016638935109494e-01,2.003046742593463103e-02,1.246122782999999901e+00,6.190321313194455666e-01,5.789711964675763323e-01
5.974235104669888274e-01,1.970378292850414464e-02,1.287550892000000058e+00,6.171272933954929929e-01,5.777197275384846620e-01
6.006240249609985371e-01,1.938006332446037122e-02,1.327785981999999976e+00,6.200040882854589430e-01,5.812439616365381312e-01
6.036308623298034526e-01,1.905923824433840980e-02,1.368122483999999917e+00,6.226901005741418693e-01,5.845716240854650358e-01
6.035242290748898952e-01,1.877716448292783905e-02,1.408547903000000101e+00,6.223013935578177724e-01,5.847470645919620180e-01
6.062767475035664155e-01,1.848420776665774673e-02,1.450134988999999930e+00,6.247609552702241276e-01,5.877925397369087035e-01
6.061026352288487740e-01,1.821532794618374237e-02,1.491845448000000074e+00,6.243179631750325198e-01,5.878873072826650281e-01
6.099865047233470339e-01,1.793541881062868035e-02,1.533246783999999918e+00,6.279219235339756899e-01,5.920510859127183778e-01
6.110381077529566385e-01,1.769988177677278562e-02,1.574702636000000044e+00,6.287379895297293686e-01,5.933382259761839084e-01
6.094750320102431118e-01,1.747338059797405585e-02,1.615401515999999926e+00,6.269484126082172093e-01,5.920016514122690143e-01
6.079900124843944376e-01,1.726526595902289421e-02,1.655818328999999922e+00,6.252552784434173283e-01,5.907247465253715468e-01
6.114494518879417528e-01,1.703563793213799804e-02,1.696201615999999968e+00,6.284850898200797786e-01,5.944138139558037270e-01
6.123662306777648556e-01,1.681454146482874376e-02,1.737165180999999947e+00,6.291807721425936029e-01,5.955516892129361084e-01
6.144018583042977211e-01,1.661081609307724777e-02,1.778629604000000031e+00,6.310126743973749619e-01,5.977910422112204802e-01
6.152099886492625735e-01,1.641426240571068271e-02,1.820125428999999961e+00,6.316242510549732181e-01,5.987957262435519290e-01
6.170921198668150032e-01,1.621562467952972902e-02,1.861629237999999908e+00,6.333077445463447530e-01,6.008764951872852533e-01
6.156351791530949580e-01,1.604106871108134519e-02,1.903238948999999902e+00,6.316762478641763101e-01,5.995941104420136059e-01
6.163655685441025156e-01,1.587202113396898179e-02,1.943994567999999923e+00,6.322375896780715321e-01,6.004935474101334991e-01
6.149843912591053119e-01,1.570819872451726870e-02,1.984280392999999920e+00,6.306925899836225424e-01,5.992761925345880814e-01
6.167176350662590956e-01,1.554157291058251913e-02,2.024849285999999804e+00,6.322592079768416529e-01,6.011760621556765383e-01
6.173826173826177932e-01,1.538010232565269891e-02,2.066327230999999820e+00,6.327627197082704713e-01,6.020025150569651151e-01
6.209598432908914889e-01,1.520092701284057185e-02,2.108449364999999798e+00,6.361607703037320816e-01,6.057589162780508962e-01
6.215177713736793619e-01,1.504205950744260355e-02,2.149855070000000090e+00,6.365598308811220019e-01,6.064757118662367219e-01
6.220546654099906592e-01,1.490256580761689653e-02,2.191873837000000158e+00,6.369572312176075002e-01,6.071520996023738181e-01
6.197964847363557350e-01,1.478085280144100962e-02,2.232837407999999968e+00,6.345773375377967707e-01,6.050156319349146994e-01
6.185286103542239067e-01,1.464836105798454462e-02,2.273261649000000162e+00,6.331769714122084114e-01,6.038802492962394020e-01
6.199821587867979655e-01,1.450620469329529788e-02,2.313812196999999848e+00,6.344883634800932981e-01,6.054759540935026330e-01
6.161262050832609916e-01,1.440627390180679313e-02,2.354550430000000194e+00,6.305324789850678124e-01,6.017199311814541707e-01
6.132644272179162970e-01,1.430731910689240875e-02,2.396112585000000017e+00,6.275717463248087213e-01,5.989571081110238726e-01
6.096528365791710202e-01,1.420385578637697876e-02,2.437655283999999867e+00,6.238566923655479712e-01,5.954489807927940692e-01
6.103247293921739702e-01,1.408054905664662959e-02,2.479213754999999964e+00,6.244052784488205443e-01,5.962441803355273962e-01
6.093366093366100467e-01,1.397102470603235266e-02,2.520620886000000116e+00,6.233076340426424444e-01,5.953655846305776489e-01
6.116035455278008293e-01,1.384843776353976777e-02,2.561079234999999787e+00,6.254519832913405519e-01,5.977551077642611066e-01
6.130055511498814225e-01,1.372888132755769111e-02,2.601533091999999936e+00,6.267344324774390962e-01,5.992766698223237487e-01
6.143637782982048767e-01,1.361223711560442286e-02,2.641751881999999885e+00,6.279760154138093187e-01,6.007515411826004348e-01
6.164488854727137035e-01,1.349331325926293734e-02,2.682984081999999937e+00,6.299421987319766547e-01,6.029555722134507523e-01
6.154428463285395168e-01,1.339223074434582259e-02,2.724579449000000153e+00,6.288350770728853290e-01,6.020506155841937046e-01
6.129753914988816943e-01,1.330778273128264272e-02,2.766075389000000051e+00,6.262831742301643301e-01,5.996676087675990585e-01
6.113152094048497354e-01,1.321995532991574428e-02,2.807537047999999924e+00,6.245351647347654467e-01,5.980952540749340240e-01
6.104272266473570463e-01,1.313366589325050925e-02,2.848774984999999926e+00,6.235608925406075365e-01,5.972935607541065561e-01
6.117059243397573454e-01,1.303165095878106548e-02,2.889355384999999998e+00,6.247375752985384612e-01,5.986742733809762296e-01
6.136523574947221338e-01,1.292753456429761132e-02,2.929355868000000029e+00,6.265798920590197607e-01,6.007248229304245069e-01
6.134628730048579115e-01,1.283852290681096638e-02,2.970401177999999920e+00,6.263013959116688900e-01,6.006243500980469330e-01
6.125941136208079563e-01,1.275132279345251099e-02,3.011654511000000145e+00,6.253454364142604360e-01,5.998427908273554765e-01
6.144496961512493360e-01,1.265768236960413719e-02,3.053256349999999841e+00,6.271073785208535201e-01,6.017920137816451520e-01
6.162558294470352749e-01,1.255777545622094316e-02,3.095227405000000154e+00,6.288136049032562180e-01,6.036980539908143317e-01
6.186719263642341815e-01,1.246394284169524171e-02,3.136881483999999887e+00,6.311358692059294562e-01,6.062079835225389068e-01
6.197274497079819922e-01,1.237607591334094655e-02,3.177237730999999954e+00,6.321035256213229925e-01,6.073513737946409918e-01
6.194746957078797189e-01,1.229399204517427936e-02,3.217563154000000036e+00,6.317686877530539480e-01,6.071807036627054899e-01
6.192283364958888203e-01,1.222135954771092804e-02,3.258515169999999905e+00,6.314496960435997952e-01,6.070069769481778454e-01
6.171143035602750793e-01,1.215750898106867511e-02,3.300156717000000128e+00,6.292718125413437891e-01,6.049567945792063695e-01
6.169031462060460269e-01,1.207973496675139938e-02,3.341738175000000144e+00,6.289828811727974367e-01,6.048234112392946171e-01
6.191346739792811249e-01,1.199608971255773301e-02,3.383300635999999972e+00,6.311307636918388475e-01,6.071385842667234023e-01
6.201083684527395334e-01,1.191766259903534637e-02,3.424772104000000095e+00,6.320260310517749058e-01,6.081907058537041610e-01
6.216537775133853527e-01,1.183342269756757111e-02,3.465236228000000196e+00,6.334872002109529499e-01,6.098203548158177556e-01
6.213991769547330124e-01,1.176514731021035924e-02,3.505444243999999987e+00,6.331643242649434011e-01,6.096340296445226237e-01
6.223126089482863277e-01,1.169451410178881136e-02,3.546405710999999794e+00,6.340071230500751165e-01,6.106180948464975389e-01
6.214819069500292503e-01,1.163205682101775204e-02,3.588033888000000005e+00,6.331139637710470058e-01,6.098498501290114948e-01
6.218057921635438134e-01,1.156038491730243013e-02,3.629358632000000195e+00,6.333661770808461933e-01,6.102454072462414336e-01
6.204379562043801366e-01,1.150336894579289705e-02,3.670905733000000115e+00,6.319413251501729833e-01,6.089345872585872899e-01
6.196557468073297104e-01,1.144384748930762918e-02,3.712396870000000071e+00,6.310995942966373118e-01,6.082118993180221089e-01
6.205381658429439673e-01,1.137564497468844353e-02,3.752622321000000039e+00,6.319138108176324264e-01,6.091625208682555082e-01
6.214014122759374814e-01,1.131177652460234849e-02,3.792870064000000152e+00,6.327131888005398386e-01,6.100896357513351242e-01
6.217087587318649300e-01,1.124583488796110191e-02,3.833131766000000162e+00,6.329545936198259781e-01,6.104629238439038819e-01
6.220095693779906787e-01,1.118409547680116779e-02,3.874953520000000040e+00,6.331936648547918933e-01,6.108254739011894641e-01
6.217780115728565038e-01,1.112943995352832366e-02,3.916321101999999943e+00,6.329074515263848344e-01,6.106485716193281732e-01
6.220718375845915027e-01,1.106660069085244578e-02,3.957900389999999824e+00,6.331384382754439155e-01,6.110052368937390899e-01
6.218444100978877120e-01,1.101364437925475039e-02,3.999408987999999887e+00,6.328580544771424954e-01,6.108307657186329287e-01
6.216216216216216006e-01,1.095563784196446760e-02,4.040419198000000378e+00,6.325772594635861168e-01,6.106659837796570844e-01
6.214033316506815119e-01,1.090423242719565367e-02,4.080846250999999647e+00,6.323075640778771378e-01,6.104990992234858860e-01
6.246876561719139076e-01,1.082802489198887892e-02,4.121705451000000409e+00,6.355156810639027709e-01,6.138596312799250443e-01
6.249381494309748097e-01,1.077568162448765132e-02,4.162334587000000141e+00,6.357138310554624194e-01,6.141624678064872001e-01
6.266536011758941926e-01,1.071282800296896424e-02,4.203881412000000317e+00,6.373664291788631031e-01,6.159407731729252822e-01
6.268801552644347463e-01,1.065654622597858765e-02,4.245395403999999928e+00,6.375367014904133045e-01,6.162236090384561882e-01
6.275828928399810325e-01,1.060389765584004995e-02,4.286837907999999864e+00,6.381867904958210547e-01,6.169789951841410103e-01
6.268443598286531637e-01,1.055475737423380335e-02,4.327674270000000156e+00,6.373991172028870000e-01,6.162896024544193274e-01
6.275341819896278484e-01,1.050089195659184745e-02,4.368129158000000345e+00,6.380350739462197218e-01,6.170332900330359749e-01
6.268099019149933060e-01,1.045848102868701321e-02,4.408692502000000069e+00,6.372683829436802672e-01,6.163514208863063448e-01
6.256362795002314847e-01,1.041391320870911803e-02,4.449110819999999578e+00,6.360501927089405871e-01,6.152223662915223823e-01
6.249426868408988200e-01,1.037242007146086872e-02,4.490540164999999639e+00,6.353151069123597061e-01,6.145702667694379340e-01
6.247160381644709659e-01,1.032637980813323406e-02,4.531987410000000160e+00,6.350424179726041896e-01,6.143896583563377423e-01
6.240432237730755283e-01,1.028094450478433605e-02,4.573380231999999879e+00,6.343241682778598678e-01,6.137622792682911887e-01
6.233824185631418047e-01,1.024091749575903147e-02,4.614336191999999670e+00,6.336233360589008656e-01,6.131415010673827437e-01
6.240601503759402036e-01,1.019183688935546700e-02,4.654763832999999629e+00,6.342519872652956359e-01,6.138683134865847713e-01
6.247259973695747926e-01,1.014343072224540947e-02,4.695042660999999562e+00,6.348694280918202315e-01,6.145825666473293536e-01
6.249456757931334261e-01,1.009568413499136071e-02,4.735288909000000324e+00,6.350413599281248267e-01,6.148499916581420255e-01
6.260232658336923883e-01,1.004858271037055092e-02,4.775514212000000036e+00,6.360718485440629566e-01,6.159746831233218201e-01
6.266552755232805971e-01,1.000211245704553040e-02,4.816268412000000332e+00,6.366573879803261171e-01,6.166531630662350771e-01
6.260059296908088156e-01,9.960830184856094352e-03,4.857701138000000363e+00,6.359667598756648665e-01,6.160450995059527646e-01
6.253674926501467946e-01,9.922292439024090610e-03,4.899594170000000304e+00,6.352897850891708886e-01,6.154452002111227005e-01
6.251561849229484435e-01,9.884177106135033988e-03,4.941256877999999908e+00,6.350403620290834272e-01,6.152720078168134599e-01
6.249483684427921126e-01,9.844315403544159210e-03,4.981504421000000349e+00,6.347926838463362476e-01,6.151040530392479777e-01
6.255632937320768638e-01,9.800644543279645945e-03,5.022220336000000174e+00,6.353639382753565323e-01,6.157626491887971953e-01
6.245428687525391709e-01,9.766011289334693146e-03,5.062340058000000198e+00,6.343088800418739126e-01,6.147768574632044292e-01
6.259572752922202277e-01,9.719186198860493495e-03,5.102595624000000107e+00,6.356764614910807021e-01,6.162380890933597533e-01
6.253498600559768139e-01,9.683361554563507667e-03,5.143745316999999595e+00,6.350332216105403216e-01,6.156664985014133062e-01
6.243554145180476578e-01,9.647911425303844560e-03,5.185383289999999867e+00,6.340033259433515145e-01,6.147075030927438011e-01
6.253443526170792133e-01,9.606797937986754493e-03,5.227327887999999589e+00,6.349511505550660129e-01,6.157375546790924137e-01
6.239750097618110836e-01,9.576140147504732733e-03,5.268248540000000091e+00,6.335511499093158250e-01,6.143988696143063422e-01
6.234017822549393628e-01,9.539865680678761423e-03,5.308145247999999761e+00,6.329416479356181346e-01,6.138619165742605910e-01
6.228373702422138614e-01,9.505917862863772633e-03,5.348506647999999863e+00,6.323432881050776722e-01,6.133314523793500506e-01
6.238077069820672227e-01,9.464723981563930369e-03,5.388796460000000010e+00,6.332724309636311721e-01,6.143429830005032732e-01
6.236274138583861593e-01,9.429698386803095009e-03,5.429297245999999966e+00,6.330571122451892352e-01,6.141977154715830833e-01
6.223224351747455030e-01,9.400613933176961423e-03,5.470739260000000215e+00,6.317230491079224297e-01,6.129218212415685763e-01
6.240208877284586508e-01,9.358952687265449655e-03,5.512351226999999909e+00,6.333798404157241491e-01,6.146619350411931526e-01
6.245834875971852940e-01,9.319595382665891992e-03,5.553916959999999570e+00,6.339030829798512068e-01,6.152638922145193812e-01
6.255053289231891078e-01,9.282516737439860249e-03,5.594523428999999659e+00,6.347878456606289577e-01,6.162228121857492580e-01
6.256840569135344587e-01,9.247673971970842011e-03,5.634744060000000054e+00,6.349317308855052522e-01,6.164363829415636653e-01
6.262223831944938590e-01,9.211424257920168904e-03,5.675230891000000000e+00,6.354338074524140678e-01,6.170109589365736502e-01
6.267529665587908694e-01,9.175583310493468786e-03,5.715430687999999648e+00,6.359285498692843763e-01,6.175773832482973624e-01
6.279900035701524441e-01,9.136583219072949222e-03,5.755924721000000410e+00,6.371265867892254020e-01,6.188534203510794862e-01
6.285005317263372415e-01,9.101560365099020319e-03,5.797337666999999861e+00,6.376020920914362566e-01,6.193989713612382264e-01
6.297078493488197370e-01,9.063388385362594613e-03,5.838718162000000156e+00,6.387712377341823178e-01,6.206444609634571563e-01
6.298497029010826642e-01,9.029155164472562820e-03,5.880587904000000421e+00,6.388788580655552218e-01,6.208205477366101066e-01
6.306837903505719822e-01,8.995295109877310749e-03,5.920999604000000360e+00,6.396790854604492704e-01,6.216884952406946940e-01
6.321957945536011980e-01,8.956562001088344202e-03,5.961755218000000411e+00,6.411523565546894954e-01,6.232392325525129007e-01
6.323176994180066401e-01,8.925202739861392773e-03,6.001929939000000047e+00,6.412429021578680555e-01,6.233924966781452248e-01
6.324379462767756310e-01,8.892445791594018323e-03,6.042502386999999864e+00,6.413303920683696147e-01,6.235455004851816474e-01
6.322188449848014091e-01,8.865161260615152597e-03,6.084022635000000179e+00,6.410840062454166155e-01,6.233536837241862028e-01
6.316672257631656962e-01,8.836432374034045023e-03,6.125954777999999656e+00,6.405036581371997828e-01,6.228307933891316095e-01
6.324558480506484726e-01,8.802973889636335481e-03,6.167649186000000228e+00,6.412588219402848289e-01,6.236528741610121163e-01
6.325719960278041176e-01,8.774849440555936714e-03,6.208647164000000274e+00,6.413468454683600717e-01,6.237971465872481636e-01
6.317000986517582461e-01,8.748624811900768822e-03,6.249025673000000225e+00,6.404487234636589976e-01,6.229514738398574947e-01
6.324730480235206675e-01,8.717773493568805460e-03,6.289756444000000002e+00,6.411908215170895042e-01,6.237552745299518309e-01
6.338851022395314283e-01,8.682382117904697064e-03,6.330507568999999890e+00,6.425674843574361583e-01,6.252027201216266983e-01
6.346339890357933777e-01,8.650568569170371397e-03,6.371994510999999584e+00,6.432845576049637248e-01,6.259834204666230306e-01
6.340916372957368097e-01,8.623894558794488116e-03,6.413635581000000307e+00,6.427155318545313412e-01,6.254677427369422782e-01
6.348296720789539105e-01,8.592698624938159557e-03,6.455583222999999649e+00,6.434223707038920770e-01,6.262369734540157440e-01
6.352420120215103161e-01,8.563399361856184958e-03,6.497633912000000400e+00,6.438054113833665548e-01,6.266786126596540774e-01
6.350204338258390591e-01,8.539095789608212167e-03,6.538845924000000309e+00,6.435595296154472678e-01,6.264813380362308504e-01
6.351140268666024546e-01,8.511893376491887556e-03,6.579265602999999629e+00,6.436259202430943960e-01,6.266021334901105133e-01
6.358273828003708772e-01,8.481869131377139590e-03,6.619587744999999579e+00,6.443092519317480393e-01,6.273455136689937151e-01
6.352977476087610098e-01,8.458258216022879888e-03,6.660447546000000330e+00,6.437560058247838723e-01,6.268394893927381473e-01
6.344679546151472671e-01,8.436331070676136856e-03,6.702007904000000238e+00,6.429042856858233623e-01,6.260316235444711719e-01
6.348674184699770739e-01,8.408610186766347569e-03,6.743524279999999926e+00,6.432760286567433816e-01,6.264588082832107663e-01
6.352620418055120455e-01,8.381153310437015197e-03,6.784719869999999986e+00,6.436431951159490295e-01,6.268808884950750615e-01
6.350496838301702418e-01,8.355427044823792587e-03,6.825025903000000227e+00,6.434051108749940795e-01,6.266942567853464041e-01
6.351391798862603411e-01,8.331390883608921424e-03,6.865426548000000295e+00,6.434705707698692434e-01,6.268077890026514387e-01
6.349300803332329490e-01,8.307558913370672107e-03,6.906148692000000366e+00,6.432376392466035986e-01,6.266225214198622995e-01
6.344276841171241355e-01,8.285349438623967888e-03,6.946946791000000232e+00,6.427130335557480478e-01,6.261423346785002231e-01
6.342252278741536964e-01,8.261902568620018913e-03,6.987868552000000122e+00,6.424871304427737240e-01,6.259633253055336688e-01
6.354866997953803054e-01,8.231660178054598861e-03,7.029514166000000230e+00,6.437183599734348505e-01,6.272550396173257603e-01
6.346992153443754558e-01,8.211452333802889136e-03,7.070979956000000399e+00,6.429106676781783936e-01,6.264877630105725181e-01
6.347876336318973856e-01,8.187255149666040899e-03,7.113084618000000248e+00,6.429748887815633918e-01,6.266003784822313794e-01
6.345877621373161581e-01,8.163270260777637580e-03,7.153481084000000045e+00,6.427510323980938356e-01,6.264244918765384806e-01
6.346758069123102919e-01,8.139494585792697925e-03,7.194513618000000221e+00,6.428153014981029534e-01,6.265363123265176304e-01
6.358988923601245347e-01,8.111884470177967502e-03,7.235177524000000027e+00,6.440107768303025004e-01,6.277870078899465689e-01
6.365433493363453765e-01,8.085862017445879027e-03,7.275380421000000375e+00,6.446292113537912538e-01,6.284574873188994992e-01
6.354956472900866737e-01,8.066743968785875657e-03,7.316482070000000171e+00,6.435623912588726014e-01,6.274289033213007460e-01
6.355766545657633992e-01,8.043796016080526426e-03,7.358059543999999619e+00,6.436204505818439170e-01,6.275328585496828815e-01
6.362121632879750299e-01,8.019734021044363018e-03,7.399535249000000370e+00,6.442318973090194190e-01,6.281924292669306409e-01
6.357359845346582938e-01,7.999776339742180678e-03,7.440496990999999838e+00,6.437357608744004311e-01,6.277362081949161565e-01
6.349903872562475682e-01,7.981234143190466673e-03,7.481088352999999636e+00,6.429716213994380869e-01,6.270091531130570495e-01
6.347992351816434953e-01,7.960274028966487017e-03,7.521430894999999950e+00,6.427595092106099806e-01,6.268389611526770100e-01
6.351534908992114703e-01,7.935710183096029990e-03,7.561934985999999803e+00,6.430892010823074934e-01,6.272177807161154472e-01
6.349635233720611893e-01,7.916355578896295403e-03,7.602844573999999689e+00,6.428798789509574396e-01,6.270471677931649390e-01
6.339693630744419606e-01,7.898361443792892636e-03,7.644473839999999853e+00,6.418677245182348168e-01,6.260710016306491044e-01
6.335204490777863739e-01,7.879254379962393612e-03,7.686020376000000098e+00,6.413997034577487710e-01,6.256411946978239769e-01
6.325445360276517048e-01,7.863863000565246217e-03,7.727496713999999933e+00,6.404083990282170014e-01,6.246806730270864083e-01
6.336947897381639550e-01,7.837858158169596842e-03,7.768982977000000290e+00,6.415326478963335743e-01,6.258569315799943356e-01
6.322020520915545561e-01,7.822703056036996519e-03,7.809430145000000323e+00,6.400247551475916064e-01,6.243793490355175058e-01
6.325569222716563855e-01,7.800617242135244288e-03,7.849693154999999756e+00,6.403575395137915960e-01,6.247563050295211751e-01
6.310856547774014169e-01,7.787917670711644313e-03,7.890408026000000241e+00,6.388735724481130474e-01,6.232977371066897865e-01
6.322196322196321772e-01,7.762728398901783122e-03,7.930752526000000024e+00,6.399823606185339742e-01,6.244569038207303802e-01
6.328265910847719056e-01,7.740010770286260416e-03,7.972579071000000184e+00,6.405666018550582042e-01,6.250865803144856070e-01
6.324019482184053409e-01,7.720873648607520616e-03,8.014181902000000690e+00,6.401228218670128589e-01,6.246810745697978229e-01
6.322366743177760817e-01,7.702994405651874404e-03,8.055990936000000602e+00,6.399396687234280012e-01,6.245336799121241622e-01
6.323268206039077688e-01,7.683017886894853883e-03,8.097906515000000027e+00,6.400098384908026183e-01,6.246438027170129192e-01
6.316586720525121379e-01,7.665393919488529099e-03,8.139531143999999330e+00,6.393240659720006436e-01,6.239932781330236322e-01
6.317508163777949548e-01,7.646797335976605360e-03,8.181135739000000129e+00,6.393976137137715732e-01,6.241040190418183364e-01
6.315921019745067699e-01,7.628334377263680001e-03,8.222895310000000180e+00,6.392204363517705046e-01,6.239637675972430353e-01
6.314473983185651118e-01,7.273808920577733497e-03,9.052669242000000338e+00,6.387212072391428297e-01,6.241735893979873939e-01
6.319516767340154217e-01,6.961238693348410604e-03,9.883967893999999532e+00,6.389129154273638367e-01,6.249904380406670068e-01
6.325706594885617262e-01,6.686502755538719679e-03,1.070598322500000066e+01,6.392571622441004520e-01,6.258841567330230005e-01
6.327441528298533013e-01,6.442574677378421974e-03,1.152524498800000075e+01,6.391867275072317112e-01,6.263015781524748915e-01
6.335610731544762952e-01,6.221152797005333017e-03,1.234297685700000002e+01,6.397822259514815979e-01,6.273399203574709926e-01
6.330260896734896114e-01,6.025409958674591768e-03,1.315628075899999949e+01,6.390514996321642327e-01,6.270006797148149902e-01
6.343184825760926904e-01,5.841120806108904447e-03,1.397331952400000077e+01,6.401596033822015697e-01,6.284773617699838111e-01
6.339397305929735937e-01,5.677758780942154457e-03,1.478822952800000046e+01,6.396174893739157152e-01,6.282619718120314722e-01
6.329430338113416488e-01,5.529461331220070740e-03,1.560346837700000044e+01,6.384724951425617689e-01,6.274135724801215286e-01
6.341707286589184367e-01,5.385623098945514081e-03,1.642121052499999934e+01,6.395563517578639612e-01,6.287851055599729122e-01
6.349244137602678695e-01,5.253146398963117088e-03,1.724572894299999959e+01,6.401775601592309961e-01,6.296712673613047428e-01
6.353823429155803781e-01,5.131333878882837242e-03,1.806987656400000120e+01,6.405136767944632492e-01,6.302510090366975071e-01
6.353657211172717423e-01,5.018574588465636935e-03,1.890112397800000110e+01,6.403842957057374052e-01,6.303471465288060793e-01
6.352463285074492205e-01,4.912936412845287162e-03,1.973008854500000098e+01,6.401592649202945129e-01,6.303333920946039282e-01
6.370362963703647408e-01,4.808603879207219017e-03,2.055403281499999935e+01,6.418449002495719702e-01,6.322276924911575113e-01
6.389770214402484827e-01,4.709753463973920598e-03,2.138063542600000133e+01,6.436867749042224363e-01,6.342672679762745291e-01
6.393852421072141468e-01,4.620571920252610626e-03,2.220068956500000112e+01,6.440058140274667053e-01,6.347646701869615882e-01
6.381573073832710330e-01,4.540906377878176602e-03,2.302251434700000132e+01,6.426982137611492174e-01,6.336164010053928486e-01
6.376174467718314087e-01,4.463356140416586265e-03,2.384443077099999897e+01,6.420808029122480054e-01,6.331540906314148121e-01
6.382801433213914910e-01,4.386591118412642119e-03,2.466687740400000095e+01,6.426667344398041548e-01,6.338935522029788272e-01
6.376905088299338331e-01,4.316771527941605860e-03,2.549838692000000151e+01,6.420072803578754650e-01,6.333737373019922012e-01
6.372158425123040093e-01,4.249978420536437880e-03,2.632849311400000047e+01,6.414658209328404359e-01,6.329658640917675827e-01
6.379062192258170283e-01,4.183362975678475010e-03,2.715896416500000043e+01,6.420895822014954790e-01,6.337228562501385776e-01
6.376001764576139097e-01,4.122129268056213061e-03,2.798956461799999929e+01,6.417223057256701280e-01,6.334780471895576914e-01
6.385258195843164231e-01,4.060561521336924877e-03,2.882090938199999997e+01,6.425863811056533592e-01,6.344652580629794869e-01
6.391222831747804811e-01,4.002157891520293463e-03,2.965068239300000030e+01,6.431244410663007338e-01,6.351201252832602284e-01
6.394162556584027657e-01,3.947002266467269059e-03,3.047791360500000124e+01,6.433632579248700356e-01,6.354692533919354958e-01
6.385106243010344462e-01,3.897001049904093208e-03,3.130185745100000005e+01,6.424076253509385381e-01,6.346136232511303543e-01
6.381001217870670983e-01,3.847656361037647341e-03,3.212460007800000028e+01,6.419477781481047751e-01,6.342524654260294215e-01
6.378976313980400104e-01,3.799711520157125592e-03,3.294440853700000105e+01,6.416973429181971333e-01,6.340979198778828874e-01
6.381927931223726480e-01,3.752421409829288269e-03,3.376494726500000354e+01,6.419452145322019909e-01,6.344403717125433051e-01
6.387119814296793319e-01,3.706322531136134382e-03,3.458810934499999945e+01,6.424183039608154511e-01,6.350056588985432127e-01
6.390326143828871652e-01,3.662261814369808122e-03,3.540699177399999797e+01,6.426948761972569590e-01,6.353703525685173714e-01
6.398500085222462719e-01,3.618613438161134236e-03,3.622936806300000256e+01,6.434686219604074386e-01,6.362313950840851051e-01
6.404644186434121922e-01,3.576840255269563701e-03,3.704573576699999649e+01,6.440412588986818010e-01,6.368875783881425834e-01
6.407803923699838533e-01,3.537062220633140769e-03,3.786569261199999659e+01,6.443174545906169559e-01,6.372433301493507507e-01
6.403914685389120454e-01,3.499946197229343407e-03,3.868881115199999954e+01,6.438914147361414209e-01,6.368915223416826699e-01
6.403833133690994828e-01,3.463423305345898068e-03,3.950636308800000052e+01,6.438467366744453635e-01,6.369198900637536020e-01
6.403244732411653706e-01,3.428020367374029573e-03,4.032645881199999849e+01,6.437524936085393668e-01,6.368964528737913744e-01
6.411179441027987647e-01,3.391815014922654973e-03,4.114818111400000333e+01,6.445097591177214591e-01,6.377261290878760702e-01
6.406548698593256264e-01,3.359450004866110055e-03,4.196352209900000219e+01,6.440143198641917754e-01,6.372954198544594773e-01
6.405942022018216164e-01,3.327014126796554692e-03,4.279295969399999677e+01,6.439212163286182067e-01,6.372671880750250262e-01
6.411490024055517267e-01,3.294453534273590785e-03,4.361571221500000206e+01,6.444434559398253271e-01,6.378545488712781264e-01
6.411277255682655829e-01,3.263754643303439385e-03,4.442771045599999979e+01,6.443914802115690010e-01,6.378639709249621648e-01
6.411072223989870977e-01,3.234078586188896074e-03,4.524392195099999725e+01,6.443413009851759465e-01,6.378731438127982489e-01
6.414892192312897645e-01,3.204231042185984833e-03,4.605131541899999803e+01,6.446934502734757988e-01,6.382849881891037302e-01
6.416823823516560887e-01,3.175707136831092299e-03,4.687596526099999750e+01,6.448580894884872183e-01,6.385066752148249591e-01
6.419550881427573685e-01,3.147680058250381437e-03,4.769956999000000053e+01,6.451027682010077591e-01,6.388074080845069780e-01
6.414982415999371801e-01,3.121686713821681270e-03,4.852697150499999879e+01,6.446199283137589164e-01,6.383765548861154437e-01
6.415982667388903105e-01,3.095451916015835598e-03,4.934613148500000079e+01,6.446937186549061005e-01,6.385028148228745204e-01
6.418999221343425488e-01,3.069402129966903280e-03,5.016884202699999662e+01,6.449693242643094182e-01,6.388305200043756793e-01
6.421112051933429710e-01,3.044149423083629662e-03,5.099437567599999710e+01,6.451553546164265907e-01,6.390670557702593513e-01
6.422761001547588888e-01,3.019583359368269680e-03,5.182028571000000028e+01,6.452956835141271386e-01,6.392565167953906391e-01
6.424749033240914065e-01,2.995529576015511144e-03,5.264081434599999909e+01,6.454704329001069718e-01,6.394793737480758411e-01
6.433214107149753946e-01,2.970830828891898954e-03,5.346159815499999723e+01,6.462922415438673296e-01,6.403505798860834597e-01
6.432332108632273782e-01,2.948399742264850264e-03,5.428499077899999747e+01,6.461816106054921738e-01,6.402848111209625825e-01
6.431103317040438583e-01,2.926537157894414879e-03,5.510933882700000197e+01,6.460368688619382294e-01,6.401837945461494872e-01
6.429910665049106688e-01,2.905087028108326638e-03,5.593109806500000047e+01,6.458961535330189907e-01,6.400859794768023470e-01
6.427665664287555147e-01,2.884361738548964823e-03,5.675206057399999793e+01,6.456509281673045164e-01,6.398822046902065130e-01
6.420127852576726912e-01,2.865023461801114238e-03,5.756701861900000239e+01,6.448778087194737552e-01,6.391477617958716273e-01
6.423717474736838629e-01,2.844205627566311241e-03,5.838453575700000187e+01,6.452159531012501281e-01,6.395275418461175976e-01
6.425818547967104832e-01,2.824016105567706426e-03,5.920006995499999647e+01,6.454058709022781892e-01,6.397578386911427772e-01
6.426149789390792622e-01,2.804548190318955497e-03,6.003370415799999904e+01,6.454195271293982072e-01,6.398104307487603171e-01
6.426134252221229470e-01,2.785477402852542736e-03,6.085463274800000022e+01,6.453989026249754568e-01,6.398279478192704373e-01
6.424452518249416100e-01,2.767191132432060986e-03,6.167651520599999770e+01,6.452124429573736775e-01,6.396780606925095425e-01
6.424788658267847063e-01,2.748867471283633970e-03,6.249852034700000303e+01,6.452277332980683733e-01,6.397299983555010394e-01
6.431934028115996460e-01,2.729744876816849256e-03,6.332374566400000049e+01,6.459231476884165213e-01,6.404636579347827707e-01
6.432486138264839060e-01,2.712041540389524899e-03,6.415180950500000279e+01,6.459606553668734152e-01,6.405365722860943967e-01
6.433340717065952896e-01,2.694678115277790616e-03,6.497982905199999948e+01,6.460287498218730828e-01,6.406393935913174964e-01
6.432611480891260447e-01,2.677905283140764262e-03,6.580395604000000276e+01,6.459390533722667582e-01,6.405832428059853312e-01
6.428813925496159598e-01,2.661953723919719631e-03,6.663375003400000196e+01,6.455433462735357120e-01,6.402194388256962077e-01
6.428157678119609253e-01,2.645830631857559387e-03,6.745138818300000594e+01,6.454615984438184517e-01,6.401699371801033989e-01
6.425408873226748918e-01,2.630292044757061992e-03,6.827187205299999562e+01,6.451711793674319573e-01,6.399105952779178264e-01
6.427784887354590637e-01,2.614153747449062416e-03,6.909645945100000120e+01,6.453926424829081743e-01,6.401643349880099532e-01
6.428340342931152529e-01,2.598688541578701196e-03,6.991641205099999468e+01,6.454327228346939949e-01,6.402353457515365109e-01
6.427138745966747280e-01,2.583728095941793118e-03,7.073721924400000205e+01,6.452976026926164899e-01,6.401301465007329661e-01
6.425964771127326003e-01,2.569022878122371491e-03,7.155850726299999565e+01,6.451654999908549293e-01,6.400274542346102713e-01
6.423112979744952655e-01,2.554835621016880373e-03,7.238377797799999769e+01,6.448661335955121476e-01,6.397564623534783834e-01
6.425943091486254755e-01,2.539995673836858460e-03,7.320960400699999582e+01,6.451343048224623677e-01,6.400543134747885832e-01
6.423432682425538331e-01,2.526237892928896809e-03,7.402829922600000145e+01,6.448695061354827729e-01,6.398170303496248934e-01
6.424274058405028409e-01,2.512187563563742475e-03,7.484431145599999979e+01,6.449395934040665912e-01,6.399152182769390906e-01
6.422108094888770990e-01,2.498831765244287177e-03,7.566116592000000196e+01,6.447096412541213351e-01,6.397119777236328630e-01
6.419988709980956054e-01,2.485644793808534491e-03,7.647660042500000088e+01,6.444845157919041334e-01,6.395132262042870774e-01
6.420307970532728170e-01,2.472379709310261811e-03,7.729678251199999295e+01,6.445031767625830632e-01,6.395584173439625708e-01
6.422988868714017974e-01,2.458924411778521356e-03,7.811396604600000160e+01,6.447578112831803265e-01,6.398399624596232682e-01
6.425353506419130278e-01,2.445724953327249422e-03,7.893149973699999578e+01,6.449810755952403163e-01,6.400896256885857394e-01
6.428700291229623165e-01,2.432579038431202482e-03,7.975276631100000202e+01,6.453026081613935094e-01,6.404374500845311236e-01
6.427897247519209767e-01,2.420256534770358608e-03,8.057790077999999312e+01,6.452099812866913808e-01,6.403694682171505725e-01
6.427362945380177273e-01,2.408043734337304842e-03,8.140493479100000229e+01,6.451443382723550668e-01,6.403282508036803877e-01
6.423339416514608491e-01,2.396608740013963894e-03,8.223121531200000334e+01,6.447305503914748659e-01,6.399373329114468323e-01
6.423603376154080058e-01,2.384675400585555341e-03,8.306008259099999691e+01,6.447450130159935178e-01,6.399756622148224938e-01
6.422146516016782325e-01,2.373170703990696434e-03,8.388409018999999489e+01,6.445878223056689116e-01,6.398414808976875534e-01
6.425572194849642482e-01,2.361120597365604437e-03,8.470768417399999350e+01,6.449183400823298440e-01,6.401960988875986525e-01
6.427730102641764365e-01,2.349391159317309932e-03,8.553318595800000423e+01,6.451224014234937520e-01,6.404236191048591209e-01
6.431513535392019421e-01,2.337625830838185436e-03,8.636386552599999789e+01,6.454889793700401279e-01,6.408137277083637562e-01
6.433574679842476440e-01,2.326308009424243525e-03,8.719402768400000525e+01,6.456837759936718824e-01,6.410311599748234057e-01
6.433494544520020897e-01,2.315423116258743998e-03,8.802123577099999352e+01,6.456648775682608532e-01,6.410340313357433262e-01
6.435730654383029492e-01,2.304322662968738642e-03,8.884898482900000261e+01,6.458773881012717100e-01,6.412687427753341884e-01
6.432191922203649437e-01,2.294268239548438726e-03,8.967492738100000338e+01,6.455134604599134240e-01,6.409249239808164633e-01
6.431899275016508266e-01,2.283824911780199356e-03,9.050308606900000541e+01,6.454737524134310789e-01,6.409061025898705743e-01
6.430936240174802698e-01,2.273682594651257449e-03,9.132821979700000270e+01,6.453673066121314861e-01,6.408199414228290536e-01
6.429097564786536712e-01,2.263736955188510452e-03,9.215368094599999438e+01,6.451734934338422267e-01,6.406460195234651156e-01
6.426848963518534408e-01,2.254044334277290496e-03,9.296913469999999791e+01,6.449389406861307794e-01,6.404308520175761021e-01
6.429902853007635199e-01,2.243709781781260369e-03,9.378405365000000415e+01,6.452339950825447534e-01,6.407465755189822865e-01
6.429208060694360238e-01,2.234029567025775081e-03,9.460122741000000701e+01,6.451548356364618098e-01,6.406867765024102379e-01
6.428740759897445534e-01,2.224443681964946747e-03,9.542819154699999729e+01,6.450985196717095027e-01,6.406496323077796040e-01
6.428495117625711019e-01,2.214921224728331767e-03,9.626847524400000111e+01,6.450644329872994298e-01,6.406345905378427741e-01
6.431431537467444670e-01,2.205141644837184389e-03,9.710177928800000302e+01,6.453482953915816722e-01,6.409380121019072618e-01
6.430117014348456506e-01,2.196036445248606816e-03,9.793698054300000422e+01,6.452077378800942231e-01,6.408156649895970780e-01
6.430282702443713694e-01,2.186844299444544969e-03,9.875937205900000038e+01,6.452151145438158597e-01,6.408414259449268791e-01
6.432511724964379285e-01,2.177457930151349003e-03,9.958157649999999705e+01,6.454286304265892671e-01,6.410737145662865899e-01
6.433064896211164729e-01,2.168468368459343550e-03,1.004042022120000013e+02,6.454749579895757705e-01,6.411380212526571754e-01
6.432796081380476316e-01,2.159644049459748857e-03,1.012267918860000009e+02,6.454392521875074173e-01,6.411199640885878459e-01
6.433539646378118038e-01,2.150845334866105518e-03,1.020505591969999983e+02,6.455048099726778954e-01,6.412031193029457121e-01
6.435871282574362473e-01,2.141912096176814932e-03,1.028701667109999960e+02,6.457290403536131151e-01,6.414452161612593795e-01
6.437173865597924927e-01,2.133194712716776804e-03,1.036960577450000045e+02,6.458505812725092721e-01,6.415841918470757133e-01
6.438062242869249108e-01,2.124661338775958586e-03,1.045181437359999990e+02,6.459308856257008902e-01,6.416815629481489314e-01
6.439717974258331035e-01,2.116125668895105488e-03,1.053419289269999979e+02,6.460879230947281782e-01,6.418556717569380288e-01
6.438828704870077635e-01,2.108025327658656634e-03,1.061664019889999935e+02,6.459908958146663993e-01,6.417748451593491277e-01
6.437376204303781879e-01,2.100093165933842980e-03,1.069969765830000057e+02,6.458377135963120352e-01,6.416375272644443406e-01
6.435564206789974318e-01,2.092324599807290648e-03,1.078248687810000064e+02,6.456487452788046699e-01,6.414640960791901936e-01
6.434347834321344495e-01,2.084542431445113135e-03,1.086493334249999947e+02,6.455193258635795184e-01,6.413502410006893806e-01
6.436345181481578637e-01,2.076431298270988313e-03,1.094720354170000007e+02,6.457109494464288169e-01,6.415580868498869105e-01
6.435700826477144254e-01,2.068752149693844650e-03,1.102940059879999950e+02,6.456388347974082453e-01,6.415013304980206055e-01
6.436547471343142535e-01,2.060966409039192721e-03,1.111209787340000048e+02,6.457157135433534423e-01,6.415937807252750646e-01
6.438116946379688343e-01,2.053173186154583652e-03,1.119505755689999944e+02,6.458648678241234453e-01,6.417585214518142234e-01
6.439116074524215971e-01,2.045537709220789351e-03,1.127802403759999947e+02,6.459571451616423765e-01,6.418660697432008178e-01
6.441549971920828010e-01,2.037777831865369288e-03,1.136000196939999967e+02,6.461927750239481183e-01,6.421172193602174838e-01
6.439092822071564859e-01,2.030770868540909217e-03,1.144238472370000039e+02,6.459400530756973513e-01,6.418785113386156205e-01
6.437206478455758107e-01,2.023721671288078103e-03,1.152466216849999938e+02,6.457443695168638698e-01,6.416969261742877517e-01
6.436765305579695839e-01,2.016610704996300331e-03,1.160666349950000011e+02,6.456931412629658418e-01,6.416599198529733261e-01
6.438795091635711731e-01,2.009241535939823922e-03,1.168947808580000043e+02,6.458887506995110162e-01,6.418702676276313301e-01
6.438174157794442909e-01,2.002281701539612713e-03,1.177159532229999996e+02,6.458196974809838897e-01,6.418151340779046921e-01
6.439471536952484643e-01,1.995154621713104461e-03,1.185395498240000052e+02,6.459423083169615332e-01,6.419519990735353954e-01
6.440061378252102120e-01,1.988189060321406305e-03,1.193621391070000044e+02,6.459943268855316001e-01,6.420179487648888239e-01
6.439273300114721765e-01,1.981466373329150450e-03,1.201957540859999938e+02,6.459087963848013647e-01,6.419458636381429883e-01
6.439006139351374225e-01,1.974748136265778737e-03,1.210197404710000058e+02,6.458753620714031696e-01,6.419258657988716754e-01
6.437898008479586709e-01,1.968202025155149290e-03,1.218427142679999946e+02,6.457580028731138011e-01,6.418215988228035407e-01
6.438147010956197791e-01,1.961555412661706698e-03,1.226630183980000055e+02,6.457762565082815209e-01,6.418531456829580373e-01
6.437392710121507822e-01,1.955077832335286141e-03,1.234836074309999958e+02,6.456943488444860657e-01,6.417841931798154986e-01
6.436648399860935843e-01,1.948684175773047382e-03,1.243051305409999969e+02,6.456135241618666809e-01,6.417161558103204877e-01
6.436407295932646822e-01,1.942292764690404724e-03,1.251319661640000049e+02,6.455830223579550609e-01,6.416984368285743034e-01
6.436005947615258682e-01,1.936003437536264324e-03,1.259593524779999996e+02,6.455365981990621727e-01,6.416645913239895638e-01
6.436746156718254896e-01,1.929617881456716002e-03,1.267814461210000019e+02,6.456042335532822252e-01,6.417449977903687541e-01
6.436831664005427944e-01,1.923372787455098973e-03,1.276037927640000049e+02,6.456065391879979298e-01,6.417597936130876590e-01
6.438518613483775743e-01,1.916995340665879517e-03,1.284246323499999960e+02,6.457688566890434911e-01,6.419348660077116575e-01
6.435884778904812364e-01,1.911176724483884450e-03,1.292534215199999892e+02,6.454996546149651682e-01,6.416773011659973047e-01
6.433917184854679450e-01,1.905353574498875593e-03,1.300842269069999872e+02,6.452970720599667809e-01,6.414863649109691091e-01
6.435747865599603657e-01,1.899153637429083687e-03,1.309141567670000086e+02,6.454739401973894619e-01,6.416756329225312694e-01
6.435836940047825472e-01,1.893198790337831221e-03,1.317443170440000131e+02,6.454768927951203272e-01,6.416904952144447671e-01
6.435459076722432892e-01,1.887354632306972131e-03,1.325756294930000081e+02,6.454332623045502260e-01,6.416585530399363524e-01
6.435085878304374063e-01,1.881564248073928870e-03,1.334064274520000026e+02,6.453901520785113588e-01,6.416270235823634538e-01
6.437017837149756616e-01,1.875556709228668861e-03,1.342329245390000096e+02,6.455773404242043378e-01,6.418262270057469854e-01
6.438468925778599861e-01,1.869659585838077346e-03,1.350551248049999913e+02,6.457165521636980543e-01,6.419772329920219178e-01
6.439902425720843704e-01,1.863817511317185241e-03,1.358767124720000083e+02,6.458540600834015155e-01,6.421264250607672253e-01
6.440415053990163896e-01,1.858117582033115556e-03,1.366965817130000005e+02,6.458996229810495260e-01,6.421833878169832532e-01
6.440322749659451729e-01,1.852574155165512444e-03,1.375161010090000104e+02,6.458848491211106602e-01,6.421797008107796856e-01
6.440231544173473655e-01,1.847062776349247485e-03,1.383393647640000097e+02,6.458702171936966385e-01,6.421760916409980924e-01
6.438810076774030833e-01,1.841754227126880155e-03,1.391605193579999877e+02,6.457227619045299294e-01,6.420392534502762372e-01
6.436522992308963964e-01,1.836575579278913913e-03,1.399843206479999935e+02,6.454888748101753615e-01,6.418157236516174313e-01
6.434701247057826867e-01,1.831423139850120842e-03,1.408133475859999919e+02,6.453015478456327614e-01,6.416387015659326121e-01
6.432900684583113815e-01,1.826296837170658573e-03,1.416417862959999923e+02,6.451163652954819971e-01,6.414637716211407659e-01
6.432710509963769363e-01,1.821015955060268547e-03,1.424709362270000099e+02,6.450920669514371708e-01,6.414500350413167018e-01
6.431804140745138731e-01,1.815894599846957017e-03,1.433018902370000092e+02,6.449963086743608631e-01,6.413645194746668832e-01
6.430336709475613644e-01,1.810848341808434956e-03,1.441340369289999899e+02,6.448445192893698108e-01,6.412228226057529179e-01
6.429312083635216890e-01,1.805811797651549243e-03,1.449648491949999993e+02,6.447370201611732909e-01,6.411253965658700871e-01
6.428440276267319842e-01,1.800816935859364618e-03,1.457950272809999888e+02,6.446448445625913015e-01,6.410432106908726668e-01
6.425471552365868977e-01,1.796066869673335975e-03,1.466197745949999955e+02,6.443432221062602716e-01,6.407510883669135238e-01
6.424770603762557375e-01,1.791136301279311208e-03,1.474471712239999874e+02,6.442681966775350988e-01,6.406859240749763762e-01
6.422133025930223393e-01,1.786445809262941168e-03,1.482702647810000087e+02,6.439997484022852436e-01,6.404268567837594350e-01
6.422148865347184765e-01,1.781502195925332944e-03,1.490857195769999919e+02,6.439963887306437984e-01,6.404333843387931546e-01
6.423263416711314511e-01,1.776478516111228579e-03,1.499082648099999915e+02,6.441028201872426306e-01,6.405498631550202715e-01
6.423409516263443031e-01,1.771601969516587056e-03,1.507297939370000108e+02,6.441125535958608372e-01,6.405693496568277689e-01
6.425456175867175768e-01,1.766556972056052477e-03,1.515503537929999993e+02,6.443121745587736537e-01,6.407790606146614998e-01
6.423967243685896333e-01,1.761923875119773397e-03,1.523676362090000111e+02,6.441586482437093863e-01,6.406348004934698803e-01
6.423972796064575386e-01,1.757195159838334650e-03,1.531875335230000132e+02,6.441544747662958370e-01,6.406400844466192401e-01
6.422507720485025606e-01,1.752649447070129835e-03,1.540041609929999993e+02,6.440034214955726588e-01,6.404981226014324625e-01
6.421723115384105895e-01,1.748066722995071523e-03,1.548204665970000065e+02,6.439203782614056903e-01,6.404242448154154888e-01
6.423327733760143543e-01,1.743262796124676363e-03,1.556400975790000132e+02,6.440760361721390437e-01,6.405895105798896649e-01
6.424125998342143928e-01,1.738568930521363970e-03,1.564610159099999862e+02,6.441511687647357709e-01,6.406740309036930148e-01
6.425439457598741688e-01,1.733884524989194251e-03,1.572816887390000034e+02,6.442778302848634064e-01,6.408100612348849312e-01
6.425567375424818817e-01,1.729349491540995874e-03,1.581047872899999902e+02,6.442860870340229029e-01,6.408273880509408604e-01
6.423491923679754967e-01,1.725085423566824526e-03,1.589250417860000084e+02,6.440742777915423600e-01,6.406241069444086333e-01
6.423628561487627620e-01,1.720605191569684212e-03,1.597431555219999950e+02,6.440834613403324527e-01,6.406422509571930712e-01
6.422866373508054894e-01,1.716282369885952994e-03,1.605623643309999977e+02,6.440029197206914580e-01,6.405703549809195207e-01
6.423132358005660958e-01,1.711856692154310744e-03,1.613832627769999988e+02,6.440250924927204412e-01,6.406013791084117504e-01
6.421238309158529001e-01,1.707706541563895532e-03,1.622009246210000128e+02,6.438315374574168359e-01,6.404161243742889642e-01
6.421762351485478248e-01,1.703333458707729370e-03,1.630232676210000022e+02,6.438795686072555924e-01,6.404729016898400573e-01
6.424542405246177479e-01,1.698755735739190418e-03,1.638481311369999958e+02,6.441529962603569359e-01,6.407554847888785599e-01
6.426044674441583338e-01,1.694345543456862724e-03,1.646743864299999984e+02,6.442988129876151548e-01,6.409101219007015127e-01
6.424671334933653721e-01,1.690282586957654338e-03,1.654918385750000027e+02,6.441574160803230642e-01,6.407768509064076801e-01
6.427766983081901753e-01,1.685769349707941581e-03,1.663093425589999867e+02,6.444624676578981637e-01,6.410909289584821869e-01
6.427014445634907647e-01,1.681690672361340656e-03,1.671398169539999969e+02,6.443831352358521114e-01,6.410197538911294179e-01
6.425411453291022257e-01,1.677717987014517437e-03,1.679744228270000121e+02,6.442188633161167743e-01,6.408634273420876770e-01
6.425531395958598013e-01,1.673621187831213176e-03,1.688087262809999913e+02,6.442267607836910104e-01,6.408795184080285923e-01
6.423344376888641127e-01,1.669780418495806417e-03,1.696312669419999963e+02,6.440042181073599714e-01,6.406646572703682541e-01
6.422990060506520438e-01,1.665778738684290088e-03,1.704545452760000046e+02,6.439647847893363863e-01,6.406332273119677012e-01
6.421918005793203488e-01,1.661879860800965667e-03,1.712816261090000012e+02,6.438536804401213676e-01,6.405299207185193300e-01
6.423487757323476099e-01,1.657738097299906376e-03,1.721131427029999941e+02,6.440065138296474645e-01,6.406910376350477554e-01
6.422304496375033089e-01,1.653895328469515537e-03,1.729370731200000080e+02,6.438843449659727991e-01,6.405765543090338188e-01
6.421369415054307694e-01,1.650066958621387078e-03,1.737681309669999905e+02,6.437870084640521240e-01,6.404868745468094149e-01
6.419853539462961889e-01,1.646336945097000206e-03,1.746013558690000025e+02,6.436316908913931600e-01,6.403390170011992177e-01
6.417412941162654594e-01,1.642703202424236359e-03,1.754358538399999929e+02,6.433839973186896710e-01,6.400985909138412477e-01
6.417097931098930674e-01,1.638892433457872543e-03,1.762701965519999874e+02,6.433486855433508955e-01,6.400709006764352393e-01
6.417250962198101094e-01,1.635072900008418054e-03,1.770979888269999947e+02,6.433601691198185257e-01,6.400900233198016931e-01
6.415666485341585679e-01,1.631431159650033021e-03,1.779309951459999866e+02,6.431980796938085998e-01,6.399352173745085359e-01
6.415363878296316269e-01,1.627698072366916618e-03,1.787556875360000106e+02,6.431640859019985834e-01,6.399086897572646704e-01
6.415178725014608618e-01,1.623979025641527534e-03,1.795851945629999875e+02,6.431418515271023484e-01,6.398938934758193753e-01
6.415337724455189017e-01,1.620262588034536346e-03,1.804225668770000084e+02,6.431540350335533951e-01,6.399135098574844083e-01
6.415154373245749442e-01,1.616594158810609038e-03,1.812607895970000129e+02,6.431320314833856022e-01,6.398988431657642861e-01
6.414633318627614988e-01,1.612984204008510638e-03,1.820904473440000118e+02,6.430763160667699596e-01,6.398503476587530381e-01
6.413779124108968110e-01,1.609431723810532920e-03,1.829214265509999962e+02,6.429873441347073726e-01,6.397684806870862495e-01
6.413268909541369744e-01,1.605858306776222419e-03,1.837510179250000135e+02,6.429327492609131500e-01,6.397210326473607989e-01
6.411758797334855542e-01,1.602429341157211905e-03,1.845780405410000071e+02,6.427783090746427286e-01,6.395734503923283798e-01
6.413484294618954085e-01,1.598694967258154544e-03,1.854123663969999996e+02,6.429471244291535825e-01,6.397497344946372344e-01
6.412760920786284569e-01,1.595224939589627577e-03,1.862461693019999984e+02,6.428713170182180914e-01,6.396808671390388223e-01
6.412594574949634918e-01,1.591723553400345914e-03,1.870811176040000134e+02,6.428511810483638067e-01,6.396677339415631769e-01
6.413416519555715789e-01,1.588148856623154736e-03,1.879172698010000033e+02,6.429298008121947516e-01,6.397535030989484062e-01
6.413248763659801233e-01,1.584693767758100016e-03,1.887432031300000119e+02,6.429095701337381730e-01,6.397401825982220736e-01
6.413299855436372932e-01,1.581240011020279557e-03,1.895776933989999975e+02,6.429112255546576282e-01,6.397487455326169581e-01
6.412484713368923339e-01,1.577892643266629860e-03,1.904049808610000127e+02,6.428263639801589102e-01,6.396705786936257576e-01
6.411892113231560941e-01,1.574535148502533358e-03,1.912315199880000023e+02,6.427637464716586813e-01,6.396146761746535070e-01
6.410660829819444517e-01,1.571281685150457096e-03,1.920579980820000117e+02,6.426373646670948681e-01,6.394948012967940354e-01
6.409867415946433056e-01,1.567986576536930989e-03,1.928846920340000111e+02,6.425547281711802006e-01,6.394187550181064106e-01
6.409612663695091195e-01,1.564681486238133799e-03,1.937014874250000105e+02,6.425259478557472370e-01,6.393965848832710019e-01
6.410101587906932297e-01,1.561306010679787718e-03,1.945273647019999999e+02,6.425714648013730601e-01,6.394488527800133992e-01
6.409847997384011675e-01,1.558042905654494692e-03,1.953462609190000023e+02,6.425428426440557006e-01,6.394267568327466345e-01
6.412327601600842364e-01,1.554519776959336144e-03,1.961746047679999947e+02,6.427872799370435430e-01,6.396782403831249297e-01
6.414577253376035904e-01,1.551059763141180922e-03,1.969972040769999921e+02,6.430087851007447730e-01,6.399066655744624077e-01
6.415141508942651116e-01,1.547761317791413989e-03,1.978201833759999886e+02,6.430619122120565523e-01,6.399663895764736710e-01
6.413004014481203940e-01,1.544759694624615572e-03,1.986517926960000011e+02,6.428451611427450363e-01,6.397556417534957518e-01
6.414396545490258505e-01,1.541422968679150973e-03,1.994787755670000138e+02,6.429810775177049464e-01,6.398982315803467547e-01
6.412382588656528881e-01,1.538448137351800275e-03,2.003108829909999997e+02,6.427767070030047103e-01,6.396998107283010659e-01
6.412434298828948442e-01,1.535277764216387043e-03,2.011446359809999933e+02,6.427787076471112027e-01,6.397081521186784858e-01
6.411771308456086782e-01,1.532203688415546567e-03,2.019753213719999962e+02,6.427093345340242347e-01,6.396449271571931217e-01
6.412231583012408809e-01,1.529052616570342237e-03,2.027948857149999924e+02,6.427522109178112064e-01,6.396941056846705553e-01
6.412890557787926937e-01,1.525892441469026747e-03,2.036151553519999879e+02,6.428149482202617504e-01,6.397631633373236371e-01
6.411326498724859713e-01,1.522949673333307517e-03,2.044357092699999896e+02,6.426555995458193005e-01,6.396097001991526421e-01
6.410477806447775206e-01,1.519976915866900037e-03,2.052618087619999869e+02,6.425677575606444369e-01,6.395278037289106043e-01


==> 29.csv <==
mean, sem, time, max_sem, min_sem
0.000000000000000000e+00,nan,1.685297040000000024e-01,nan,nan
0.000000000000000000e+00,0.000000000000000000e+00,6.585452889999999782e-01,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,1.166811154999999989e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,1.651942011000000043e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,2.164614380000000171e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,2.652171754999999909e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,3.138611762000000027e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,3.634754429000000009e+00,0.000000000000000000e+00,0.000000000000000000e+00
0.000000000000000000e+00,0.000000000000000000e+00,4.120755903000000053e+00,0.000000000000000000e+00,0.000000000000000000e+00
3.571428571428571924e-02,3.703703703703703498e-02,4.608466060999999669e+00,7.275132275132276116e-02,-1.322751322751315739e-03
3.225806451612903830e-02,3.333333333333333287e-02,5.108840596000000289e+00,6.559139784946237117e-02,-1.075268817204294569e-03
2.941176470588235947e-02,3.030303030303030734e-02,5.699491301000000121e+00,5.971479500891266334e-02,-8.912655971479478689e-04
2.702702702702703200e-02,2.777777777777777277e-02,6.195552197999999677e+00,5.480480480480480476e-02,-7.507507507507407696e-04
2.500000000000000486e-02,2.564102564102564361e-02,6.680016700000000363e+00,5.064102564102564846e-02,-6.410256410256387483e-04
4.651162790697675048e-02,2.380952380952380473e-02,7.388575231999999993e+00,7.032115171650055174e-02,2.270210409745294575e-02
4.347826086956522312e-02,3.106779090753474318e-02,7.982328275999999612e+00,7.454605177709996977e-02,1.241046996203047995e-02
4.081632653061224858e-02,2.914766351555602916e-02,8.462692928999999253e+00,6.996399004616828121e-02,1.166866301505621942e-02
3.846153846153846367e-02,2.745098039215686236e-02,8.947023800000000193e+00,6.591251885369532604e-02,1.101055806938160131e-02
3.636363636363636881e-02,2.594089614712869959e-02,9.462963509999999800e+00,6.230453251076506493e-02,1.042274021650766921e-02
3.448275862068966163e-02,2.458824169216614758e-02,1.010203661100000083e+01,5.907100031285580921e-02,9.894516928523514054e-03
3.278688524590164799e-02,2.336962472310331190e-02,1.058193100299999934e+01,5.615650996900495989e-02,9.417260522798336086e-03
3.125000000000000694e-02,2.226606749120214890e-02,1.107993150699999951e+01,5.351606749120215584e-02,8.983932508797858041e-03
2.985074626865671932e-02,2.126201258926131710e-02,1.155637836500000049e+01,5.111275885791803641e-02,8.588733679395402221e-03
2.857142857142857401e-02,2.034458578649910379e-02,1.203472830699999996e+01,4.891601435792768127e-02,8.226842784929470215e-03
2.739726027397260816e-02,1.950304159720581479e-02,1.294561299399999932e+01,4.690030187117842642e-02,7.894218676766793369e-03
2.631578947368421600e-02,1.872834084351175654e-02,1.343374530100000008e+01,4.504413031719597255e-02,7.587448630172459463e-03
2.531645569620253819e-02,1.801282495677458684e-02,1.404490447799999941e+01,4.332928065297712850e-02,7.303630739427951352e-03
2.439024390243902871e-02,1.734996212661134990e-02,1.452983094800000075e+01,4.174020602905037514e-02,7.040281775827678806e-03
2.352941176470588897e-02,1.673414746533016806e-02,1.501803926800000077e+01,4.026355923003605702e-02,6.795264299375720907e-03
2.272727272727273484e-02,1.616054423971327939e-02,1.552302133499999925e+01,3.888781696698601076e-02,6.566728487559455457e-03
2.197802197802198668e-02,1.562495665134783218e-02,1.601307357399999987e+01,3.760297862936981539e-02,6.353065326674154495e-03
2.127659574468086096e-02,1.512372708707041859e-02,1.650926515700000152e+01,3.640032283175127781e-02,6.152868657610442368e-03
2.061855670103093785e-02,1.465365251955097828e-02,1.713797329999999874e+01,3.527220922058191266e-02,5.964904181479959572e-03
2.000000000000000736e-02,1.421191601990779742e-02,1.763067804800000005e+01,3.421191601990780651e-02,5.788083980092209938e-03
1.941747572815534506e-02,1.379603028882925124e-02,1.812772121400000103e+01,3.321350601698459803e-02,5.621445439326093821e-03
1.886792452830189301e-02,1.340379081577434961e-02,1.860934539899999862e+01,3.227171534407624609e-02,5.464133712527543402e-03
1.834862385321101366e-02,1.303323680412900483e-02,1.909033855599999896e+01,3.138186065734002023e-02,5.315387049082008833e-03
1.785714285714286309e-02,1.268261840068753837e-02,1.988914573499999960e+01,3.053976125783040146e-02,5.174524456455324717e-03
1.739130434782609411e-02,1.235036907396450459e-02,2.040680548599999966e+01,2.974167342179059870e-02,5.040935273861589516e-03
1.694915254237288477e-02,1.203508222168901513e-02,2.089786659499999999e+01,2.898423476406190163e-02,4.914070320683869633e-03
1.652892561983471467e-02,1.173549127087631511e-02,2.139326314299999865e+01,2.826441689071102978e-02,4.793434348958399566e-03
1.612903225806452262e-02,1.145045267692565601e-02,2.210391508600000066e+01,2.757948493499017689e-02,4.678579581138866614e-03
2.362204724409449827e-02,1.363602006026319244e-02,2.259227163399999938e+01,3.725806730435769071e-02,9.986027183831305831e-03
3.076923076923077788e-02,1.532111269461424070e-02,2.309248721499999846e+01,4.609034346384501685e-02,1.544811807461653717e-02
3.007518796992482077e-02,1.497701971430825778e-02,2.359056818899999897e+01,4.505220768423307681e-02,1.509816825561656299e-02
2.941176470588235947e-02,1.464803860275380905e-02,2.410120597899999950e+01,4.405980330863616679e-02,1.476372610312855042e-02
2.877697841726619549e-02,1.433319551069435309e-02,2.458879573400000140e+01,4.311017392796055031e-02,1.444378290657184240e-02
2.816901408450705330e-02,1.403159848207826549e-02,2.507449094300000070e+01,4.220061256658531879e-02,1.413741560242878781e-02
2.758620689655173416e-02,1.374242902550426582e-02,2.556964922399999907e+01,4.132863592205600345e-02,1.384377787104746835e-02
2.702702702702703547e-02,1.346493470535135503e-02,2.620935366999999871e+01,4.049196173237838703e-02,1.356209232167568043e-02
2.649006622516556983e-02,1.319842261155698693e-02,2.668309698499999882e+01,3.968848883672256023e-02,1.329164361360858290e-02
3.246753246753247835e-02,1.442124101565503067e-02,2.716719785500000128e+01,4.688877348318751248e-02,1.804629145187744768e-02
3.184713375796179718e-02,1.414760834003086880e-02,2.781319733400000160e+01,4.599474209799266772e-02,1.769952541793092665e-02
3.125000000000001388e-02,1.388416271688991226e-02,2.842182817699999831e+01,4.513416271688992787e-02,1.736583728311009989e-02
3.067484662576688489e-02,1.363034585800903566e-02,2.891012602700000045e+01,4.430519248377592229e-02,1.704450076775784750e-02
3.012048192771085708e-02,1.338563952422382533e-02,2.951033570999999966e+01,4.350612145193467895e-02,1.673484240348703175e-02
2.958579881656805965e-02,1.314956199877278381e-02,3.000906433100000115e+01,4.273536081534084347e-02,1.643623681779527584e-02
2.906976744186047859e-02,1.292166492672373358e-02,3.049948701799999995e+01,4.199143236858421391e-02,1.614810251513674327e-02
2.857142857142858441e-02,1.270153047691752538e-02,3.099062906400000017e+01,4.127295904834610979e-02,1.586989809451105904e-02
2.808988764044945130e-02,1.248876878868806356e-02,3.148894723700000142e+01,4.057865642913751486e-02,1.560111885176138774e-02
2.762430939226520610e-02,1.228301567058031479e-02,3.197982038299999985e+01,3.990732506284552089e-02,1.534129372168489130e-02
2.717391304347827399e-02,1.208393052252860339e-02,3.247173405600000251e+01,3.925784356600688085e-02,1.508998252094967060e-02
2.673796791443851240e-02,1.189119445659097239e-02,3.297867013900000188e+01,3.862916237102948652e-02,1.484677345784754000e-02
2.631578947368421947e-02,1.170450859445685242e-02,3.347278316100000239e+01,3.802029806814107016e-02,1.461128087922736705e-02
2.590673575129534903e-02,1.152359252263331947e-02,3.419745230400000224e+01,3.743032827392867024e-02,1.438314322866202956e-02
2.551020408163266751e-02,1.134818288853591504e-02,3.468447831699999995e+01,3.685838697016858428e-02,1.416202119309675246e-02
2.512562814070352923e-02,1.117803212271851511e-02,3.517201465699999829e+01,3.630366026342204261e-02,1.394759601798501412e-02
2.970297029702971547e-02,1.101290727421823899e-02,3.567482708800000069e+01,4.071587757124795620e-02,1.869006302281147475e-02
3.414634146341464366e-02,1.277626604509594921e-02,3.626806187799999748e+01,4.692260750851059287e-02,2.137007541831869445e-02
3.365384615384616612e-02,1.259389482866427219e-02,3.675515372499999955e+01,4.624774098251043658e-02,2.105995132518189566e-02
3.317535545023698323e-02,1.241665462465832252e-02,3.725321689100000100e+01,4.559201007489530749e-02,2.075870082557865898e-02
3.271028037383179321e-02,1.224433198557385409e-02,3.773854325700000345e+01,4.495461235940564904e-02,2.046594838825793738e-02
3.686635944700462908e-02,1.207672513605419738e-02,3.821838011599999874e+01,4.894308458305882820e-02,2.478963431095042996e-02
3.636363636363638963e-02,1.270614653284968081e-02,3.870174676300000272e+01,4.906978289648607217e-02,2.365748983078670709e-02
3.587443946188342836e-02,1.253726393882250920e-02,3.918700576900000243e+01,4.841170340070594102e-02,2.333717552306091916e-02
3.539823008849559555e-02,1.237280969517782526e-02,3.969610472499999787e+01,4.777103978367341908e-02,2.302542039331777202e-02
3.493449781659390546e-02,1.221261196390956497e-02,4.018587827399999668e+01,4.714710978050347390e-02,2.272188585268434050e-02
3.448275862068967551e-02,1.205650767974096767e-02,4.067508727300000260e+01,4.653926630043064144e-02,2.242625094094870958e-02
3.404255319148937614e-02,1.190434199762978144e-02,4.132265260900000214e+01,4.594689518911915932e-02,2.213821119385959296e-02
3.361344537815127292e-02,1.175596778148668871e-02,4.191616707000000019e+01,4.536941315963795990e-02,2.185747759666458595e-02
3.319502074688798071e-02,1.161124513056637289e-02,4.238451370399999973e+01,4.480626587745435707e-02,2.158377561632160782e-02
3.278688524590165493e-02,1.147004094033362599e-02,4.287187115599999743e+01,4.425692618623527919e-02,2.131684430556803067e-02
3.238866396761135025e-02,1.133222849491332708e-02,4.351058937300000196e+01,4.372089246252467559e-02,2.105643547269802490e-02
3.200000000000000761e-02,1.119768708850681777e-02,4.414949082700000105e+01,4.319768708850682537e-02,2.080231291149318984e-02
3.557312252964427851e-02,1.171350831019827253e-02,4.464632032899999814e+01,4.728663083984255278e-02,2.385961421944600425e-02
3.515625000000000694e-02,1.157795266103463748e-02,4.513439889899999713e+01,4.673420266103464615e-02,2.357829733896536772e-02
3.474903474903475592e-02,1.144549712561698622e-02,4.574945497800000282e+01,4.619453187465174387e-02,2.330353762341776797e-02
3.435114503816794757e-02,1.131603660886023634e-02,4.623935895299999999e+01,4.566718164702818217e-02,2.303510842930771296e-02
3.396226415094340950e-02,1.118947071064022719e-02,4.684114664199999822e+01,4.515173486158363669e-02,2.277279344030318231e-02
3.358208955223881964e-02,1.106570346664527416e-02,4.735632783999999873e+01,4.464779301888409380e-02,2.251638608559354549e-02
3.321033210332104829e-02,1.094464310619655024e-02,4.806843026100000316e+01,4.415497520951759680e-02,2.226568899712449978e-02
3.284671532846716868e-02,1.082620182575580285e-02,4.877398351200000093e+01,4.367291715422297327e-02,2.202051350271136410e-02
3.249097472924188795e-02,1.071029557694800488e-02,4.926992003200000170e+01,4.320127030618989283e-02,2.178067915229388307e-02
3.571428571428572618e-02,1.059684386802587676e-02,4.974916049299999798e+01,4.631112958231160120e-02,2.511744184625985116e-02
3.533568904593640397e-02,1.103270951865910864e-02,5.022105790300000194e+01,4.636839856459551434e-02,2.430297952727729360e-02
3.496503496503497455e-02,1.091848336806805139e-02,5.070494126700000237e+01,4.588351833310302941e-02,2.404655159696692315e-02
3.460207612456749071e-02,1.080659714402988289e-02,5.118486994500000264e+01,4.540867326859737707e-02,2.379547898053760782e-02
3.424657534246577234e-02,1.069697970952483181e-02,5.168923324800000074e+01,4.494355505199060241e-02,2.354959563294094227e-02
3.389830508474578341e-02,1.058956278074664817e-02,5.217022321799999673e+01,4.448786786549242811e-02,2.330874230399913524e-02
3.355704697986579277e-02,1.048428078554639216e-02,5.265515759600000223e+01,4.404132776541218319e-02,2.307276619431940234e-02
3.654485049833888777e-02,1.086897062662093086e-02,5.315717421800000153e+01,4.741382112495981516e-02,2.567587987171795691e-02
3.618421052631580481e-02,1.076320639365972893e-02,5.364807692600000166e+01,4.694741691997553201e-02,2.542100413265607761e-02
3.583061889250815923e-02,1.065947964008328967e-02,5.425571694500000319e+01,4.649009853259145064e-02,2.517113925242486783e-02
3.548387096774195670e-02,1.055773208198727310e-02,5.477437315899999959e+01,4.604160304972922807e-02,2.492613888575468534e-02
3.514376996805113756e-02,1.045790763630064131e-02,5.526137610600000016e+01,4.560167760435177714e-02,2.468586233175049799e-02
3.481012658227849998e-02,1.035995231793349416e-02,5.575475760500000177e+01,4.517007890021199068e-02,2.445017426434500582e-02
3.761755485893418516e-02,1.070273038552792787e-02,5.638462430900000300e+01,4.832028524446211476e-02,2.691482447340625556e-02
3.726708074534162279e-02,1.060449132514973587e-02,5.701500385300000318e+01,4.787157207049135693e-02,2.666258942019188866e-02
3.692307692307692651e-02,1.050803833907460773e-02,5.749076029399999754e+01,4.743111526215153251e-02,2.641503858400232052e-02
3.658536585365854132e-02,1.041332318455537656e-02,5.797138386900000029e+01,4.699868903821391442e-02,2.617204266910316476e-02
3.625377643504532066e-02,1.032029933975545273e-02,5.861184610899999825e+01,4.657407577480077165e-02,2.593347709528986966e-02
3.592814371257485595e-02,1.022892192773762650e-02,5.922372845299999966e+01,4.615706564031248071e-02,2.569922178483723119e-02
3.560830860534126147e-02,1.013914764444394032e-02,5.971017899099999937e+01,4.574745624978519831e-02,2.546916096089732115e-02
3.529411764705883692e-02,1.005093469042437140e-02,6.057625952600000119e+01,4.534505233748320485e-02,2.524318295663446551e-02
3.498542274052479639e-02,9.964242706088857413e-03,6.108595293700000184e+01,4.494966544661365554e-02,2.502118003443593724e-02
3.468208092485550870e-02,9.879032710272383708e-03,6.157767458600000055e+01,4.456111363512789414e-02,2.480304821458312325e-02
3.438395415472780825e-02,9.795267041917209150e-03,6.209756880700000181e+01,4.417922119664501740e-02,2.458868711281059910e-02
3.409090909090910920e-02,9.712909304689302040e-03,6.258914188499999653e+01,4.380381839559840951e-02,2.437799978621980890e-02
3.380281690140846118e-02,9.631924314358355360e-03,6.307927169300000259e+01,4.343474121576682001e-02,2.417089258705010582e-02
3.351955307262571154e-02,9.552278048781850939e-03,6.360048008799999764e+01,4.307183112140756248e-02,2.396727502384386060e-02
3.324099722991691319e-02,9.473937600344171928e-03,6.409318590799999527e+01,4.271493483026108512e-02,2.376705962957274126e-02
3.296703296703298175e-02,9.396871130711382039e-03,6.457797094299999685e+01,4.236390409774436205e-02,2.357016183632160145e-02
3.269754768392372363e-02,9.321047827771253291e-03,6.508946923999999967e+01,4.201859551169497692e-02,2.337649985615247034e-02
3.243243243243244811e-02,9.246437864636499263e-03,6.557400493299999766e+01,4.167887029706894564e-02,2.318599456779595058e-02
3.217158176943701181e-02,9.173012360596774148e-03,6.606193824099999290e+01,4.134459413003378769e-02,2.299856940884023593e-02
3.457446808510639819e-02,9.100743343912337524e-03,6.655618237500000589e+01,4.367521142901873571e-02,2.547372474119406066e-02
3.430079155672824398e-02,9.385461519868331867e-03,6.704077002900000082e+01,4.368625307659657758e-02,2.491533003685991038e-02
3.403141361256545316e-02,9.312768591317762898e-03,6.753599834499999588e+01,4.334418220388321780e-02,2.471864502124768853e-02
3.636363636363637575e-02,9.577105432732992488e-03,6.813073613500000647e+01,4.594074179636936650e-02,2.678653093090338499e-02
3.608247422680413430e-02,9.504161695105674962e-03,6.882481114300000513e+01,4.558663592190981273e-02,2.657831253169845934e-02
3.836317135549873608e-02,9.750387049296035252e-03,6.942670412600000418e+01,4.811355840479476786e-02,2.861278430620270083e-02
3.807106598984773271e-02,9.677338794601336724e-03,6.991316061700000262e+01,4.774840478444906944e-02,2.839372719524639599e-02
4.030226700251891142e-02,9.907362550983515176e-03,7.040452815400000475e+01,5.020962955350243007e-02,3.039490445153539624e-02
4.000000000000002165e-02,9.834333832307032980e-03,7.090552709499999651e+01,4.983433383230705116e-02,3.016566616769298867e-02
3.970223325062036818e-02,9.762373160530688973e-03,7.138559092200000578e+01,4.946460641115105888e-02,2.993986009008967747e-02
3.940886699507391289e-02,9.691457291009871258e-03,7.188002277299999321e+01,4.910032428608378241e-02,2.971740970406404336e-02
3.911980440097801576e-02,9.621563648293078586e-03,7.250665560100000562e+01,4.874136804927109434e-02,2.949824075268493717e-02
3.883495145631070400e-02,9.552670302229606877e-03,7.297440698900000200e+01,4.838762175854031261e-02,2.928228115408109539e-02
3.855421686746990373e-02,9.484755945092789714e-03,7.347125987299999395e+01,4.803897281256269691e-02,2.906946092237711401e-02
3.827751196172251430e-02,9.417799869668926419e-03,7.395312500999999372e+01,4.769531183139143898e-02,2.885971209205358962e-02
3.800475059382425747e-02,9.351781948264638669e-03,7.443708211499999550e+01,4.735653254208889440e-02,2.865296864555962053e-02
3.773584905660380684e-02,9.286682612588085389e-03,7.493468986300000267e+01,4.702253166919188876e-02,2.844916644401572145e-02
3.747072599531618697e-02,9.222482834461996626e-03,7.542068301300000144e+01,4.669320882977818360e-02,2.824824316085419035e-02
3.720930232558142259e-02,9.159164107328594817e-03,7.590738849000000243e+01,4.636846643291001741e-02,2.805013821825282777e-02
3.695150115473443825e-02,9.096708428508872707e-03,7.640803983399999311e+01,4.604820958324330749e-02,2.785479272622556554e-02
3.669724770642204814e-02,9.035098282180515153e-03,7.690100790500000016e+01,4.573234598860256156e-02,2.766214942424153472e-02
3.644646924829159779e-02,8.974316623040773030e-03,7.741861319500000604e+01,4.542078587133237255e-02,2.747215262525082302e-02
3.619909502262446538e-02,8.914346860622408483e-03,7.791248283400000219e+01,4.511344188324687560e-02,2.728474816200205516e-02
3.595505617977531182e-02,8.855172844232433657e-03,7.840013175299999659e+01,4.481022902400774721e-02,2.709988333554287643e-02
3.571428571428574700e-02,8.796778848484993960e-03,7.900375757899999485e+01,4.451106456277074269e-02,2.691750686580075130e-02
3.547671840354770650e-02,8.739149559401320280e-03,7.948746718799999655e+01,4.421586796294902505e-02,2.673756884414638796e-02
3.524229074889871638e-02,8.682270061050895854e-03,7.996873181399999453e+01,4.392456080994960876e-02,2.656002068784782053e-02
3.501094091903723254e-02,8.626125822709501331e-03,8.059844477599999379e+01,4.363706674174673561e-02,2.638481509632772948e-02
3.478260869565220209e-02,8.570702686510979496e-03,8.108347368200000460e+01,4.335331138216318159e-02,2.621190600914122260e-02
3.455723542116633656e-02,8.515986855570647010e-03,8.157056451699999400e+01,4.307322227673698184e-02,2.604124856559569129e-02
3.433476394849788171e-02,8.461964882559586815e-03,8.221521565099999407e+01,4.279672883105746506e-02,2.587279906593829490e-02
3.411513859275056709e-02,8.408623658709897877e-03,8.281138399399999628e+01,4.252376225146046324e-02,2.570651493404067095e-02
3.389830508474579729e-02,8.355950403232137794e-03,8.331640363699999341e+01,4.225425548797793335e-02,2.554235468151366123e-02
3.368421052631583035e-02,8.303932653126995175e-03,8.396091578499999741e+01,4.198814317944282726e-02,2.538027787318883344e-02
3.347280334728038043e-02,8.252558253374219291e-03,8.445561744299999418e+01,4.172536160065459798e-02,2.522024509390616287e-02
3.326403326403331445e-02,8.201815347482583826e-03,8.497617066700000521e+01,4.146584861151590001e-02,2.506221791655072889e-02
3.305785123966947098e-02,8.151692368385527257e-03,8.546680491700000459e+01,4.120954360805499650e-02,2.490615887128394546e-02
3.285420944558526540e-02,8.102178029667750706e-03,8.595301033699999493e+01,4.095638747525301437e-02,2.475203141591751643e-02
3.265306122448984744e-02,8.053261317108916309e-03,8.645075076099999478e+01,4.070632254159876201e-02,2.459979990738093286e-02
3.245436105476678934e-02,8.004931480531076587e-03,8.709196909700000333e+01,4.045929253529786940e-02,2.444942957423571275e-02
3.225806451612908687e-02,7.957178025937263269e-03,8.766879235899999401e+01,4.021524254206634841e-02,2.430088649019182534e-02
3.206412825651307891e-02,7.909990707929109854e-03,8.827208721399999547e+01,3.997411896444218876e-02,2.415413754858396905e-02
3.193612774451103087e-02,7.878842066230875435e-03,8.859623760300000583e+01,3.981496981074190977e-02,2.405728567828015543e-02
3.326810176125249291e-02,7.956441117104142216e-03,9.022705181599999946e+01,4.122454287835663339e-02,2.531166064414835243e-02
3.262955854126685373e-02,7.805872093050334089e-03,9.199623768899999732e+01,4.043543063431719042e-02,2.482368644821652051e-02
3.201506591337106161e-02,7.660893724170655082e-03,9.365551547100000107e+01,3.967595963754171756e-02,2.435417218920040566e-02
3.327171903881705889e-02,7.731848960818940401e-03,9.532115613400000598e+01,4.100356799963599669e-02,2.553987007799811762e-02
3.266787658802183109e-02,7.593521151204100234e-03,9.706894738799999800e+01,4.026139773922593479e-02,2.507435543681773085e-02
3.386809269162215780e-02,7.657402964446010686e-03,9.869799636099999418e+01,4.152549565606816762e-02,2.621068972717614798e-02
3.327495621716292790e-02,7.525261758781293109e-03,1.003280739850000032e+02,4.080021797594422100e-02,2.574969445838163479e-02
3.270223752151468766e-02,7.397601891703055321e-03,1.019678488020000060e+02,4.009983941321774298e-02,2.530463562981163234e-02
3.214890016920478322e-02,7.274199296531431644e-03,1.036734058159999989e+02,3.942309946573621660e-02,2.487470087267334984e-02
3.161397670549088296e-02,7.154844593005841961e-03,1.054084255319999954e+02,3.876882129849672232e-02,2.445913211248504013e-02
3.273322422258596182e-02,7.216099656724960128e-03,1.070627935729999933e+02,3.994932387931092455e-02,2.551712456586100256e-02
3.220611916264094071e-02,7.101557519874161610e-03,1.088630804419999976e+02,3.930767668251509972e-02,2.510456164276677823e-02
3.169572107765455254e-02,6.990593408812429896e-03,1.104806452880000052e+02,3.868631448646698417e-02,2.470512766884212091e-02
3.120124804992203266e-02,6.883042315575058079e-03,1.123095419990000039e+02,3.808429036549709074e-02,2.431820573434697458e-02
3.072196620583720825e-02,6.778749220695018396e-03,1.141051298040000006e+02,3.750071542653223011e-02,2.394321698514218985e-02
3.025718608169443435e-02,6.677568348984723977e-03,1.162695661879999989e+02,3.693475443067915920e-02,2.357961773270970951e-02
2.980625931445606697e-02,6.579362490852769078e-03,1.182499929089999995e+02,3.638562180530883344e-02,2.322689682360329702e-02
2.936857562408226249e-02,6.484002382523140762e-03,1.202374147400000055e+02,3.585257800660540672e-02,2.288457324155912173e-02
2.894356005788715006e-02,6.391366139280259956e-03,1.223762951540000046e+02,3.533492619716741001e-02,2.255219391860689010e-02
2.853067047075609139e-02,6.301338736523572244e-03,1.241089395780000046e+02,3.483200920727966277e-02,2.222933173423252001e-02
2.812939521800284642e-02,6.213811533993558213e-03,1.260025951740000068e+02,3.434320675199640377e-02,2.191558368400928908e-02
2.773925104022194332e-02,6.128681839037919410e-03,1.279968652369999944e+02,3.386793287925986273e-02,2.161056920118402391e-02
2.872777017783860465e-02,6.190790973242449140e-03,1.299414474250000069e+02,3.491856115108105119e-02,2.253697920459615464e-02
2.968960863697708494e-02,6.247692174719396939e-03,1.317117310550000013e+02,3.593730081169647927e-02,2.344191646225768713e-02
3.062583222370175717e-02,6.299831754616805335e-03,1.334784937850000119e+02,3.692566397831856251e-02,2.432600046908495184e-02
3.153745072273327066e-02,6.218178455595535677e-03,1.350990839350000101e+02,3.775562917832880894e-02,2.531927226713773585e-02
3.112840466926072164e-02,6.266443661836446771e-03,1.368605412740000133e+02,3.739484833109717188e-02,2.486196100742427487e-02
3.072983354673497480e-02,6.187328681213868052e-03,1.386039818509999861e+02,3.691716222794884372e-02,2.454250486552110588e-02
3.034134007585336662e-02,6.110185746572190102e-03,1.404228934930000037e+02,3.645152582242555672e-02,2.423115432928117652e-02
3.121098626716605623e-02,6.155416990172446999e-03,1.420635575100000096e+02,3.736640325733850410e-02,2.505556927699360836e-02
3.082614056720100679e-02,6.080587649049637965e-03,1.436645041040000024e+02,3.690672821625064215e-02,2.474555291815136795e-02
3.045066991473814599e-02,6.007555136667993255e-03,1.453974800480000056e+02,3.645822505140614012e-02,2.444311477807015187e-02
3.008423586040916836e-02,5.936255525974787686e-03,1.470498723670000061e+02,3.602049138638395431e-02,2.414798033443438241e-02
2.972651605231868902e-02,5.866627885721144992e-03,1.488673542120000093e+02,3.559314393803983401e-02,2.385988816659754402e-02
2.937720329024678598e-02,5.798614107072674190e-03,1.506227034709999941e+02,3.517581739731946017e-02,2.357858918317411179e-02
2.903600464576076845e-02,5.732158742119950780e-03,1.522491945170000065e+02,3.476816338788071836e-02,2.330384590364081854e-02
2.870264064293917561e-02,5.667208853347116028e-03,1.539975081880000118e+02,3.436984949628629077e-02,2.303543178959206045e-02
2.837684449489219149e-02,5.603713873201194261e-03,1.562259837469999866e+02,3.398055836809338315e-02,2.277313062169099636e-02
2.805836139169474996e-02,5.541625472980428804e-03,1.581526989790000073e+02,3.359998686467517703e-02,2.251673591871432289e-02
2.885682574916761944e-02,5.586245720906212429e-03,1.598233597459999942e+02,3.444307147007383274e-02,2.327058002826140615e-02
2.854006586169047927e-02,5.525727609234742758e-03,1.618649755170000049e+02,3.406579347092521942e-02,2.301433825245573564e-02
2.823018458197613934e-02,5.466506267161638614e-03,1.643503980909999882e+02,3.369669084913777535e-02,2.276367831481449985e-02
2.792696025778735117e-02,5.408540469504358877e-03,1.667672236470000087e+02,3.333550072729171004e-02,2.251841978828299229e-02
2.869287991498408602e-02,5.450754488844828695e-03,1.688108382339999878e+02,3.414363440382891385e-02,2.324212542613925819e-02
2.944269190325975519e-02,5.490194933745163978e-03,1.707695094130000086e+02,3.493288683700492003e-02,2.395249696951459034e-02
2.913631633714883207e-02,5.433834855124473201e-03,1.729054788480000013e+02,3.457015119227330180e-02,2.370248148202435887e-02
2.883625128733267179e-02,5.378619775285598155e-03,1.749294799159999911e+02,3.421487106261827255e-02,2.345763151204707450e-02
2.854230377166160071e-02,5.324515164529031175e-03,1.768566380720000097e+02,3.386681893619063188e-02,2.321778860713256953e-02
2.926337033299700185e-02,5.362006700931841105e-03,1.784927758649999987e+02,3.462537703392884469e-02,2.390136363206515902e-02
2.897102897102899963e-02,5.309160685756948023e-03,1.802543815450000011e+02,3.428018965678594765e-02,2.366186828527205160e-02
2.868447082096936204e-02,5.257345826868143474e-03,1.821446699720000026e+02,3.394181664783750552e-02,2.342712499410121857e-02
2.938295788442706405e-02,5.292866753641534833e-03,1.837596341720000055e+02,3.467582463806859888e-02,2.409009113078552922e-02
2.909796314258004599e-02,5.242225700544066863e-03,1.853932186849999937e+02,3.434018884312411285e-02,2.385573744203597912e-02
2.881844380403460887e-02,5.192544189805017515e-03,1.871633089750000067e+02,3.401098799383962812e-02,2.362589961422958962e-02
2.854424357754522038e-02,5.143795214581200516e-03,1.888168556180000053e+02,3.368803879212642349e-02,2.340044836296402073e-02
2.827521206409050469e-02,5.095952771756581332e-03,1.905704461180000067e+02,3.337116483584708776e-02,2.317925929233392163e-02
2.801120448179274247e-02,5.048991815757735736e-03,1.924325383480000085e+02,3.306019629755047734e-02,2.296221266603500760e-02
2.867715078630899903e-02,5.083163899965695634e-03,1.940640066290000050e+02,3.376031468627469639e-02,2.359398688634330166e-02
2.933088909257564394e-02,5.115373922713372171e-03,1.958419818609999936e+02,3.444626301528901785e-02,2.421551516986227004e-02
2.906448683015442833e-02,5.069546187123559998e-03,1.975748620850000066e+02,3.413403301727798572e-02,2.399494064303086746e-02
2.880288028802882594e-02,5.024532014347036536e-03,1.992872629969999991e+02,3.382741230237586161e-02,2.377834827368179027e-02
2.854594112399645028e-02,4.980309937993568706e-03,2.010303988990000050e+02,3.352625106199001725e-02,2.356563118600288331e-02
2.829354553492486116e-02,4.936859240034030885e-03,2.029053067540000086e+02,3.323040477495889378e-02,2.335668629489082854e-02
2.804557405784401450e-02,4.894159918482021698e-03,2.046607826499999874e+02,3.293973397632603273e-02,2.315141413936199280e-02
2.780191138140748752e-02,4.852192656735347491e-03,2.062593583160000037e+02,3.265410403814283241e-02,2.294971872467213916e-02
2.756244616709734724e-02,4.810938794478806374e-03,2.079165468799999985e+02,3.237338496157615708e-02,2.275150737261854086e-02
2.732707087959011100e-02,4.770380300056316011e-03,2.096706548550000093e+02,3.209745117964642874e-02,2.255669057953379325e-02
2.794242167654531830e-02,4.801752476497642835e-03,2.114839213250000114e+02,3.274417415304296114e-02,2.314066920004767547e-02
2.770780856423175550e-02,4.761960193639681524e-03,2.133058020139999940e+02,3.246976875787143529e-02,2.294584837059207572e-02
2.747710241465447373e-02,4.722821812387127498e-03,2.149403662260000090e+02,3.219992422704159862e-02,2.275428060226734536e-02
2.725020644095790812e-02,4.684321350809162940e-03,2.168627791899999977e+02,3.193452779176707279e-02,2.256588509014874344e-02
2.702702702702705281e-02,4.646443343419666069e-03,2.187417188480000050e+02,3.167347037044671715e-02,2.238058368360738848e-02
2.761982128350936455e-02,4.676532915677724354e-03,2.206176876590000120e+02,3.229635419918708977e-02,2.294328836783163933e-02
2.739726027397262551e-02,4.639335433864260130e-03,2.222488046020000070e+02,3.203659570783688737e-02,2.275792484010836364e-02
2.717825739408475869e-02,4.602724851742572183e-03,2.240100319510000020e+02,3.178098224582733000e-02,2.257553254234218737e-02
2.696272799365585088e-02,4.566687392094837331e-03,2.257931567850000079e+02,3.152941538575068647e-02,2.239604060156101528e-02
2.675059008654604581e-02,4.531209705442030763e-03,2.277024959729999978e+02,3.128179979198807831e-02,2.221938038110401331e-02
2.654176424668229506e-02,4.496278853577067788e-03,2.295275494040000126e+02,3.103804310025936458e-02,2.204548539310522554e-02
2.633617350890783346e-02,4.461882293852613597e-03,2.313795500379999908e+02,3.079805580276044619e-02,2.187429121505522073e-02
2.690238278247503514e-02,4.490879033926462906e-03,2.332621822419999944e+02,3.139326181640150065e-02,2.241150374854857311e-02
2.745995423340962319e-02,4.518505814256931763e-03,2.351322037809999870e+02,3.197846004766655148e-02,2.294144841915269142e-02
2.725208175624527912e-02,4.484741684379812791e-03,2.369050356550000060e+02,3.173682344062508931e-02,2.276734007186546546e-02
2.704733283245680867e-02,4.451478263986658954e-03,2.385377855490000059e+02,3.149881109644346588e-02,2.259585456847015145e-02
2.684563758389262728e-02,4.418704500366398349e-03,2.408956380459999878e+02,3.126434208425902389e-02,2.242693308352623066e-02
2.738712065136936213e-02,4.445222273130201157e-03,2.428699868809999884e+02,3.183234292449955982e-02,2.294189837823916098e-02
2.718589272593681730e-02,4.412981912335608818e-03,2.447520567159999985e+02,3.159887463827242698e-02,2.277291081360120761e-02
2.698760029175784753e-02,4.381205715102802489e-03,2.465346402700000112e+02,3.136880600686065002e-02,2.260639457665504504e-02
2.679217958001449060e-02,4.349883732219420214e-03,2.484062746419999996e+02,3.114206331223390994e-02,2.244229584779507125e-02
2.659956865564343589e-02,4.319006296714295728e-03,2.501894252129999927e+02,3.091857495235773162e-02,2.228056235892914017e-02
2.712348322626696034e-02,4.288564013922695380e-03,2.519368912090000094e+02,3.141204724018965833e-02,2.283491921234426583e-02
2.693125442948264905e-02,4.314140102443572017e-03,2.536856690980000053e+02,3.124539453192622107e-02,2.261711432703907704e-02
2.744546094299789990e-02,4.338599887844825712e-03,2.558689615149999952e+02,3.178406083084272388e-02,2.310686105515307592e-02
2.725366876310273551e-02,4.308674799787656426e-03,2.577405278429999953e+02,3.156234356289039367e-02,2.294499396331507735e-02
2.775850104094380183e-02,4.332126447243145675e-03,2.594546261369999911e+02,3.209062748818694577e-02,2.342637459370065789e-02
2.825637491385253261e-02,4.354569535641056657e-03,2.611784741619999863e+02,3.261094444949359100e-02,2.390180537821147422e-02
2.874743326488708728e-02,4.325164446402189784e-03,2.628117479939999726e+02,3.307259771128927966e-02,2.442226881848489836e-02
2.855200543847724939e-02,4.346708498681434163e-03,2.646857830490000083e+02,3.289871393715868009e-02,2.420529693979581523e-02
2.835921674544228735e-02,4.317757883825198983e-03,2.663585533219999775e+02,3.267697462926748286e-02,2.404145886161708837e-02
2.816901408450706024e-02,4.289190237582979348e-03,2.680651716369999917e+02,3.245820432209003958e-02,2.387982384692408089e-02
2.931379080612926680e-02,4.358278213383058770e-03,2.696939959740000177e+02,3.367206901951232817e-02,2.495551259274620889e-02
2.911978821972206408e-02,4.329839082685180141e-03,2.716593639889999849e+02,3.344962730240724769e-02,2.478994913703688394e-02
2.892833662064433695e-02,4.301768569542555563e-03,2.732881381760000181e+02,3.323010519018688991e-02,2.462656805110178052e-02
2.873938602220773436e-02,4.274059555750549938e-03,2.751174693969999794e+02,3.301344557795828083e-02,2.446532646645718442e-02
2.855288773523688775e-02,4.246705105142468441e-03,2.767395860839999955e+02,3.279959284037935879e-02,2.430618263009442018e-02
2.901353965183755407e-02,4.265963151679322100e-03,2.784899682989999974e+02,3.327950280351687357e-02,2.474757650015823110e-02
2.946828955797568469e-02,4.284441304148266412e-03,2.801519750030000182e+02,3.375273086212395024e-02,2.518384825382741915e-02
2.928071292170595155e-02,4.257555080001651678e-03,2.819715187520000086e+02,3.353826800170760236e-02,2.502315784170430074e-02
2.909550917141053017e-02,4.231004075739160618e-03,2.839390213419999895e+02,3.332651324714969165e-02,2.486450509567136868e-02
2.891263356379638466e-02,4.204782063069170336e-03,2.858272533769999768e+02,3.311741562686555673e-02,2.470785150072721259e-02
2.998126171143038893e-02,4.222702081300210540e-03,2.874607839509999963e+02,3.420396379273060034e-02,2.575855963013017752e-02
2.979515828677842953e-02,4.239915832244899214e-03,2.890949814449999735e+02,3.403507411902333135e-02,2.555524245453353119e-02
3.022825416409626736e-02,4.256451543249915176e-03,2.907212263710000002e+02,3.448470570734618601e-02,2.597180262084635219e-02
3.004291845493565344e-02,4.230735049547170411e-03,2.923510431889999950e+02,3.427365350448282472e-02,2.581218340538848216e-02
3.046922608165755428e-02,4.246686870814386262e-03,2.942650412429999847e+02,3.471591295247194314e-02,2.622253921084316888e-02
3.028467595396732229e-02,4.221343775764553087e-03,2.960321207939999795e+02,3.450601972973187798e-02,2.606333217820277007e-02
3.010234798314271112e-02,4.196301257202764666e-03,2.976426464560000227e+02,3.429864924034547319e-02,2.590604672593994559e-02
3.052064631956914395e-02,4.211762494837091413e-03,2.995337338479999971e+02,3.473240881440623623e-02,2.630888382473205167e-02
3.033908387864368839e-02,4.187077509089083376e-03,3.012918660330000193e+02,3.452616138773276916e-02,2.615200636955460414e-02
3.015966883500889595e-02,4.162680086501957706e-03,3.029605608800000027e+02,3.432234892151085626e-02,2.599698874850693911e-02
3.057025279247504307e-02,4.177675129232606005e-03,3.046795334459999935e+02,3.474792792170765254e-02,2.639257766324243706e-02
3.097603740502632638e-02,4.192103989711210531e-03,3.064295404690000169e+02,3.516814139473753431e-02,2.678393341531511498e-02
3.137710633352702727e-02,4.205987650563814198e-03,3.082950872769999933e+02,3.558309398409083973e-02,2.717111868296321481e-02
3.119584055459271796e-02,4.182060269098846969e-03,3.101689945819999821e+02,3.537790082369156319e-02,2.701378028549387272e-02
3.101665709362435089e-02,4.158403481640028827e-03,3.118661974400000076e+02,3.517506057526437885e-02,2.685825361198432293e-02
3.198172472872643640e-02,4.208407278757530894e-03,3.136400161160000266e+02,3.619013200748396469e-02,2.777331744996890464e-02
3.180011357183416820e-02,4.184882042004971561e-03,3.152721767070000283e+02,3.598499561383913803e-02,2.761523152982919838e-02
3.162055335968377845e-02,4.161618251022125570e-03,3.173742083939999929e+02,3.578217161070590402e-02,2.745893510866165288e-02
3.200449185850644251e-02,4.174188816785587633e-03,3.192363668610000218e+02,3.617868067529202841e-02,2.783030304172085662e-02
3.238414293690673740e-02,4.186294136289643759e-03,3.209524284670000043e+02,3.657043707319638376e-02,2.819784880061709451e-02
3.275957801221541371e-02,4.197950415872443893e-03,3.227499776579999775e+02,3.695752842808786021e-02,2.856162759634297069e-02
3.257868580894531657e-02,4.175141709493341950e-03,3.246178262590000259e+02,3.675382751843865592e-02,2.840354409945197375e-02
3.239978034047225758e-02,4.152579410461385359e-03,3.265882126070000027e+02,3.655235975093364120e-02,2.824720093001087395e-02
3.276897870016383385e-02,4.163938590170179928e-03,3.285597946209999805e+02,3.693291729033401638e-02,2.860504010999365479e-02
3.367734926670286344e-02,4.207780100719724602e-03,3.304684777539999914e+02,3.788512936742258891e-02,2.946956916598313797e-02
3.349540788762828819e-02,4.185423592249888636e-03,3.322292145929999947e+02,3.768083147987817683e-02,2.930998429537839955e-02
3.331542181622781928e-02,4.163303286594813128e-03,3.341249300769999877e+02,3.747872510282262981e-02,2.915211852963300529e-02
3.313735970069479203e-02,4.141415461865183105e-03,3.357304536340000141e+02,3.727877516255997253e-02,2.899594423882960806e-02
3.296119085592767728e-02,4.119756473920163989e-03,3.376163825009999755e+02,3.708094732984783953e-02,2.884143438200751502e-02
3.331570597567422298e-02,4.130111394166960034e-03,3.393837916389999805e+02,3.744581736984118475e-02,2.918559458150726121e-02
3.366649132035767766e-02,4.140094384192646859e-03,3.413032794709999962e+02,3.780658570455032452e-02,2.952639693616503080e-02
3.349031920460489309e-02,4.118788617668118004e-03,3.435469946470000195e+02,3.760910782227300936e-02,2.937153058693677682e-02
3.383654346694428550e-02,4.128477473106394527e-03,3.453094197930000178e+02,3.796502094005067829e-02,2.970806599383789270e-02
3.417918177110304545e-02,4.137819090358732695e-03,3.471367212819999963e+02,3.831700086146178075e-02,3.004136268074431362e-02
3.400309119010817838e-02,4.116860266978207734e-03,3.487924362439999868e+02,3.811995145708638871e-02,2.988623092312997151e-02
3.382880574064580509e-02,4.096112594503831424e-03,3.505206168739999839e+02,3.792491833514963911e-02,2.973269314614197453e-02
3.365629780724118530e-02,4.075572899606089670e-03,3.524632966539999757e+02,3.773187070684727584e-02,2.958072490763509477e-02
3.348554033485539455e-02,4.055238072194418050e-03,3.542101711980000118e+02,3.754077840704981434e-02,2.943030226266097477e-02
3.432609793033820217e-02,4.093646271766642440e-03,3.560357535200000143e+02,3.841974420210484548e-02,3.023245165857155886e-02
3.415369161225513539e-02,4.073433962669147958e-03,3.576655015520000234e+02,3.822712557492428248e-02,3.008025764958598830e-02
3.398300849575212196e-02,4.053420174069520369e-03,3.594018202940000037e+02,3.803642866982163973e-02,2.992958832168260072e-02
3.331746787244168478e-02,3.918063992748598880e-03,3.775678986940000073e+02,3.723553186519028280e-02,2.939940387969308677e-02
3.316674238982275646e-02,3.819529595637929497e-03,3.947928102609999996e+02,3.698627198546068640e-02,2.934721279418482653e-02
3.389830508474568627e-02,3.775043905116867802e-03,4.148862206050000054e+02,3.767334898986255537e-02,3.012326117962881716e-02
3.331945022907114445e-02,3.664904145211702550e-03,4.328676981450000198e+02,3.698435437428284484e-02,2.965454608385944060e-02
3.278688524590158554e-02,3.562968130191274552e-03,4.504827168020000272e+02,3.634985337609285966e-02,2.922391711571031142e-02
3.306420607458666894e-02,3.507965993064646616e-03,4.689293037840000125e+02,3.657217206765131512e-02,2.955624008152202276e-02
3.295075897815621935e-02,3.436633607245653636e-03,4.861121783439999717e+02,3.638739258540187038e-02,2.951412537091056484e-02
3.427347375937165458e-02,3.439374599466143642e-03,5.036974011660000201e+02,3.771284835883779996e-02,3.083409915990550920e-02
3.481558083419508676e-02,3.405179659770516364e-03,5.211344805869999846e+02,3.822076049396560399e-02,3.141040117442456953e-02
3.498833722092632714e-02,3.355903360118427624e-03,5.386492028310000251e+02,3.834424058104475563e-02,3.163243386080789865e-02
3.611738148984196956e-02,3.352176104523841953e-03,5.557176649279999765e+02,3.946955759436580891e-02,3.276520538531813020e-02
3.686348016244919701e-02,3.331963401805634190e-03,5.733522667800000363e+02,4.019544356425483467e-02,3.353151676064355935e-02
3.665555892153889855e-02,3.272147342873090153e-03,5.910692128470000171e+02,3.992770626441198567e-02,3.338341157866581144e-02
3.793002058218169353e-02,3.277031589656188154e-03,6.083311394209999889e+02,4.120705217183788516e-02,3.465298899252550191e-02
3.770351328191943324e-02,3.220571841429617586e-03,6.258281488970000055e+02,4.092408512334905213e-02,3.448294144048981436e-02
3.665648430991388235e-02,3.132802999305835199e-03,6.435655692330000193e+02,3.978928730921971885e-02,3.352368131060804585e-02
3.674682518238309159e-02,3.093815508566938755e-03,6.609849433580000095e+02,3.984064069095002991e-02,3.365300967381615327e-02
3.656932386214149094e-02,3.045713309736560858e-03,6.783618975430000546e+02,3.961503717187805224e-02,3.352361055240492965e-02
3.614457831325297577e-02,2.989540866760622209e-03,6.976729124189999993e+02,3.913411918001359624e-02,3.315503744649235529e-02
3.549112721819543126e-02,2.926102872338030673e-03,7.158745016550000173e+02,3.841723009053345933e-02,3.256502434585740319e-02
3.486954401365519041e-02,2.865683532127601477e-03,7.339991031910000174e+02,3.773522754578279015e-02,3.200386048152759066e-02
3.475363008807429155e-02,2.826806441985350079e-03,7.539136491330000354e+02,3.758043653005964380e-02,3.192682364608893930e-02
3.557312252964430627e-02,2.825273883672853748e-03,7.714460157879999542e+02,3.839839641331715958e-02,3.274784864597145295e-02
3.590093160645314169e-02,2.805331692634549859e-03,7.893923779420000528e+02,3.870626329908768981e-02,3.309559991381859356e-02
3.599200177738288986e-02,2.777357405646945551e-03,8.077054560410000477e+02,3.876935918302983758e-02,3.321464437173594214e-02
3.586176918061296376e-02,2.742200765393925949e-03,8.253935924889999569e+02,3.860396994600689274e-02,3.311956841521903477e-02
3.594979791533720048e-02,2.716062772459025554e-03,8.429021809189999885e+02,3.866586068779622604e-02,3.323373514287817493e-02
3.645073942928556826e-02,2.705566921346875056e-03,8.601930268300000080e+02,3.915630635063244158e-02,3.374517250793869494e-02
3.652315853907364684e-02,2.680363627596114677e-03,8.774031428949999736e+02,3.920352216666975892e-02,3.384279491147753477e-02
3.679264147170564769e-02,2.662812444394611032e-03,8.956298270060000277e+02,3.945545391610025959e-02,3.412982902731103579e-02
3.626739854930408763e-02,2.618393674914465136e-03,9.134722431559999904e+02,3.888579222421855580e-02,3.364900487438961946e-02
3.557008267640839050e-02,2.568964367780882108e-03,9.309513731160000134e+02,3.813904704418927261e-02,3.300111830862750839e-02
3.584229390681003408e-02,2.553961941250627778e-03,9.489324257609999904e+02,3.839625584806066055e-02,3.328833196555940760e-02
3.665987780040735888e-02,2.557804490618585582e-03,9.666485141519999615e+02,3.921768229102594316e-02,3.410207330978877460e-02
3.617524086529726179e-02,2.518261877412465970e-03,9.860367748439999787e+02,3.869350274270972473e-02,3.365697898788479886e-02
3.660060703445817964e-02,2.509743824542528916e-03,1.004322775355999966e+03,3.911035085900070596e-02,3.409086320991565333e-02
3.648482722329421390e-02,2.483835029290307368e-03,1.022186271086000033e+03,3.896866225258452388e-02,3.400099219400390393e-02
3.585588691604903178e-02,2.441803438213754548e-03,1.041684953624999935e+03,3.829769035426278806e-02,3.341408347783527549e-02
3.558718861209969608e-02,2.412262529469761524e-03,1.058759047755999973e+03,3.799945114156945414e-02,3.317492608262993803e-02
3.516080653224470942e-02,2.378221610091909525e-03,1.076191680910000059e+03,3.753902814233661678e-02,3.278258492215280206e-02
3.458449434518940518e-02,2.339929933289949370e-03,1.093489659814000106e+03,3.692442427847935499e-02,3.224456441189945538e-02
3.451056281244969937e-02,2.318583469741842141e-03,1.111055590296999981e+03,3.682914628219154107e-02,3.219197934270785766e-02
3.428027297254412908e-02,2.292688880378645176e-03,1.128330482451000080e+03,3.657296185292277513e-02,3.198758409216548304e-02
3.436962974535232723e-02,2.272560219168681759e-03,1.146097288609000088e+03,3.664218996452101029e-02,3.209706952618364417e-02
3.445623750192283036e-02,2.262709767033671288e-03,1.163546119571999952e+03,3.671894726895650468e-02,3.219352773488915603e-02
3.408574458415394859e-02,2.233820920231036847e-03,1.181151848527000084e+03,3.631956550438498327e-02,3.185192366392291391e-02
3.432323533800930165e-02,2.224519754301842664e-03,1.199766088647000061e+03,3.654775509231114605e-02,3.209871558370745726e-02
3.455374209675051572e-02,2.215235298652835829e-03,1.217519626168000059e+03,3.676897739540335025e-02,3.233850679809768119e-02
3.419794232719897825e-02,2.188171375247448171e-03,1.234811766048999971e+03,3.638611370244642512e-02,3.200977095195153138e-02
3.442365376374808411e-02,2.179383746825008968e-03,1.252132007779000105e+03,3.660303751057309568e-02,3.224427001692307254e-02
3.478383326292078942e-02,2.174863004325578060e-03,1.270747047019000092e+03,3.695869626724637008e-02,3.260897025859520876e-02
3.499513956394954828e-02,2.166015659371828706e-03,1.289257314729999962e+03,3.716115522332137655e-02,3.282912390457772001e-02
3.478975482810583997e-02,2.145031310149406959e-03,1.306467983559000004e+03,3.693478613825524476e-02,3.264472351795643518e-02
3.458992028104317107e-02,2.124576983230789303e-03,1.325270638768000026e+03,3.671449726427396254e-02,3.246534329781237960e-02
3.466204506065866803e-02,2.112481998947675702e-03,1.344167167831999905e+03,3.677452705960634199e-02,3.254956306171099406e-02
3.446914879621109512e-02,2.092896177734337136e-03,1.362264678875000072e+03,3.656204497394543312e-02,3.237625261847675712e-02
3.428126217374376922e-02,2.073785191779374364e-03,1.379546110304999956e+03,3.635504736552314098e-02,3.220747698196439746e-02
3.409819253941813455e-02,2.055131251303413814e-03,1.397069433177000064e+03,3.615332379072154489e-02,3.204306128811472421e-02
3.429945576509313421e-02,2.047883772647328404e-03,1.415094199091000064e+03,3.634733953774046261e-02,3.225157199244580580e-02
3.437070366204234700e-02,2.037078455277096297e-03,1.432477440960999957e+03,3.640778211731944547e-02,3.233362520676524854e-02
3.419330946796701742e-02,2.019416178579261194e-03,1.450784212526999909e+03,3.621272564654627601e-02,3.217389328938775883e-02
3.414217778319725283e-02,2.005613807718293999e-03,1.467891310767000050e+03,3.614779159091554422e-02,3.213656397547896143e-02
3.397181062522597328e-02,1.988687781534713948e-03,1.485586709753999912e+03,3.596049840676068809e-02,3.198312284369125846e-02
3.392453279371512170e-02,1.975484449571748326e-03,1.503411041012999931e+03,3.590001724328686916e-02,3.194904834414337425e-02
3.399600047053295826e-02,1.965821620016057567e-03,1.520889957959999947e+03,3.596182209054901713e-02,3.203017885051689939e-02
3.371700965004079120e-02,1.946601640867384828e-03,1.539425414452000041e+03,3.566361129090817733e-02,3.177040800917340507e-02
3.390414894839683529e-02,1.940554967090679607e-03,1.556762653281999974e+03,3.584470391548751772e-02,3.196359398130615287e-02
3.385978866037955837e-02,1.928276690198157343e-03,1.576420134961000031e+03,3.578806535057771354e-02,3.193151197018140319e-02
3.359173126614993510e-02,1.910070767280861066e-03,1.594065529121000054e+03,3.550180203343079877e-02,3.168166049886907143e-02
3.377402510832137189e-02,1.904394515168717156e-03,1.612016898905000062e+03,3.567841962349008883e-02,3.186963059315265495e-02
3.384243489726410092e-02,1.892777215632777911e-03,1.631660195061999957e+03,3.573521211289688165e-02,3.194965768163132019e-02
3.380067383980005918e-02,1.884293330099646611e-03,1.648793444812999951e+03,3.568496716989970341e-02,3.191638050970041496e-02
3.375981077303518568e-02,1.873039597340965491e-03,1.665863761186999909e+03,3.563285037037615399e-02,3.188677117569421737e-02
3.340070205297311634e-02,1.853456987101288365e-03,1.683312879505999945e+03,3.525415904007440232e-02,3.154724506587183036e-02
3.357541311440906395e-02,1.848322652360557834e-03,1.700268967788000054e+03,3.542373576676962482e-02,3.172709046204850308e-02
3.353817310696807080e-02,1.837684240969074357e-03,1.718574559541000099e+03,3.537585734793714798e-02,3.170048886599899363e-02
3.350170085558194788e-02,1.827225320413997664e-03,1.736101108147000105e+03,3.532892617599594359e-02,3.167447553516795217e-02
3.315988164473017419e-02,1.808899069177009921e-03,1.753437624297999946e+03,3.496878071390718129e-02,3.135098257555316709e-02
3.343096656903346564e-02,1.806826358114802878e-03,1.770305173539999942e+03,3.523779292714827177e-02,3.162414021091865951e-02


==> 3d1p1o.csv <==
mean, sem, time, max_sem, min_sem
0.000000000000000000e+00,nan,1.234901000000000054e-03,nan,nan
2.500000000000000000e-01,0.000000000000000000e+00,3.677873999999999814e-03,2.500000000000000000e-01,2.500000000000000000e-01
4.285714285714286031e-01,2.108185106778920070e-01,6.156995000000000176e-03,6.393899392493206379e-01,2.177529178935365961e-01
5.000000000000000000e-01,1.756820922315766309e-01,8.668056000000000372e-03,6.756820922315766031e-01,3.243179077684233969e-01
5.384615384615384359e-01,1.486470975026407959e-01,1.121937200000000003e-02,6.871086359641792596e-01,3.898144409588976123e-01
5.000000000000000000e-01,1.333333333333333037e-01,1.415852400000000046e-02,6.333333333333333037e-01,3.666666666666666963e-01
5.263157894736841813e-01,1.212678125181665123e-01,1.653524300000000155e-02,6.475836019918507214e-01,4.050479769555176413e-01
5.909090909090908283e-01,1.106566670344976272e-01,1.886932200000000087e-02,7.015657579435884417e-01,4.802524238745932150e-01
5.999999999999999778e-01,1.027989924573268765e-01,2.120212900000000011e-02,7.027989924573267988e-01,4.972010075426731013e-01
6.071428571428570953e-01,9.636202008710975653e-02,2.353978500000000057e-02,7.035048772299667963e-01,5.107808370557473943e-01
6.451612903225805162e-01,8.948554539839961852e-02,2.586158100000000154e-02,7.346468357209801070e-01,5.556757449241809255e-01
6.470588235294115753e-01,8.333333333333332871e-02,2.817048299999999963e-02,7.303921568627449457e-01,5.637254901960782050e-01
6.486486486486483516e-01,8.118935126220325205e-02,3.050030399999999892e-02,7.298379999108516314e-01,5.674592973864450718e-01
6.749999999999997113e-01,7.647191129018725275e-02,3.281703200000000292e-02,7.514719112901869780e-01,5.985280887098124447e-01
6.511627906976741320e-01,7.483181740388337999e-02,3.512689499999999826e-02,7.259946081015574704e-01,5.763309732937907937e-01
6.521739130434779375e-01,7.216392363431009538e-02,3.744340100000000116e-02,7.243378366777880606e-01,5.800099894091678143e-01
6.734693877551017893e-01,6.876141641725290465e-02,3.977057800000000087e-02,7.422308041723546523e-01,6.047079713378489263e-01
6.730769230769227951e-01,6.562039423796670046e-02,4.209699299999999922e-02,7.386973173148895233e-01,6.074565288389560669e-01
6.727272727272725072e-01,6.475239082381761824e-02,4.446914300000000264e-02,7.374796635510900700e-01,6.079748819034549445e-01
6.724137931034480653e-01,6.299407883487120885e-02,4.679706100000000091e-02,7.354078719383192464e-01,6.094197142685768842e-01
6.885245901639341914e-01,6.056078175067057534e-02,4.916837000000000291e-02,7.490853719146047807e-01,6.279638084132636022e-01
7.031249999999997780e-01,5.828633452254531472e-02,5.148818299999999987e-02,7.614113345225450580e-01,6.448386654774544979e-01
7.014925373134325293e-01,5.700242079551274405e-02,5.378301800000000188e-02,7.584949581089452941e-01,6.444901165179197644e-01
6.999999999999997335e-01,5.579903894954329341e-02,5.607983799999999991e-02,7.557990389495430339e-01,6.442009610504564332e-01
7.123287671232874096e-01,5.394274771736146112e-02,5.836602700000000088e-02,7.662715148406489263e-01,6.583860194059258930e-01
6.973684210526313043e-01,5.360292224565068459e-02,6.067287600000000058e-02,7.509713432982819681e-01,6.437654988069806405e-01
6.962025316455692225e-01,5.259718913521750638e-02,6.296470599999999529e-02,7.487997207807867150e-01,6.436053425103517300e-01
6.829268292682921793e-01,5.164568065025157417e-02,6.526034299999999844e-02,7.345725099185437257e-01,6.312811486180406328e-01
6.823529411764700514e-01,5.126264109724126133e-02,6.755593000000000015e-02,7.336155822737112642e-01,6.310903000792288386e-01
6.818181818181813236e-01,5.037749206122545120e-02,6.985444300000000217e-02,7.321956738794067610e-01,6.314406897569558863e-01
6.923076923076918465e-01,4.907240553386405663e-02,7.228132600000000685e-02,7.413800978415558962e-01,6.432352867738277968e-01
7.021276595744675442e-01,4.782542430592618549e-02,7.459346399999999822e-02,7.499530838803937227e-01,6.543022352685413656e-01
7.010309278350509432e-01,4.663376032810544886e-02,7.689134599999999931e-02,7.476646881631563435e-01,6.543971675069455429e-01
6.899999999999993916e-01,4.684757021860873338e-02,7.918642200000000630e-02,7.368475702186081389e-01,6.431524297813906443e-01
6.893203883495139239e-01,4.617034827006717690e-02,8.176438799999999341e-02,7.354907366195810869e-01,6.431500400794467609e-01
6.886792452830181599e-01,4.513676718168312119e-02,8.407935099999999662e-02,7.338160124647012950e-01,6.435424781013350248e-01
6.880733944954121606e-01,4.489931073591309219e-02,8.638474699999999784e-02,7.329727052313252944e-01,6.431740837594990268e-01
6.874999999999993339e-01,4.430181273152668936e-02,8.871298499999999421e-02,7.318018127315260024e-01,6.431981872684726653e-01
6.869565217391297995e-01,4.372748290278002242e-02,9.102124600000000010e-02,7.306840046419098567e-01,6.432290388363497424e-01
6.864406779661011981e-01,4.317486608247565749e-02,9.332132199999999822e-02,7.296155440485768695e-01,6.432658118836255268e-01
6.859504132231400986e-01,4.264263153554641306e-02,9.564642399999999378e-02,7.285930447586864700e-01,6.433077816875937271e-01
6.854838709677415487e-01,4.212955964853049712e-02,9.796112699999999507e-02,7.276134306162720389e-01,6.433543113192110585e-01
6.771653543307082357e-01,4.163453031302857127e-02,1.002746979999999954e-01,7.187998846437367861e-01,6.355308240176796852e-01
6.846153846153841815e-01,4.115651275502964918e-02,1.025975060000000050e-01,7.257718973704138099e-01,6.434588718603545532e-01
6.766917293233079000e-01,4.069455660284013870e-02,1.049035730000000000e-01,7.173862859261480596e-01,6.359971727204677405e-01
6.764705882352938238e-01,4.024778401977106845e-02,1.072087480000000065e-01,7.167183722550648506e-01,6.362228042155227969e-01
6.762589928057551880e-01,4.005053863039646778e-02,1.095781630000000062e-01,7.163095314361516142e-01,6.362084541753587619e-01
6.760563380281687795e-01,3.939659999032134319e-02,1.119262689999999949e-01,7.154529380184900811e-01,6.366597380378474780e-01
6.689655172413792039e-01,3.942082639927216997e-02,1.142280269999999959e-01,7.083863436406513392e-01,6.295446908421070686e-01
6.689189189189187479e-01,3.901371573204352045e-02,1.165533099999999933e-01,7.079326346509622336e-01,6.299052031868752621e-01
6.688741721854303268e-01,3.861896309089948159e-02,1.188523140000000006e-01,7.074931352763298431e-01,6.302552090945308105e-01
6.623376623376622252e-01,3.823595564509363331e-02,1.213437079999999946e-01,7.005736179827558585e-01,6.241017066925685919e-01
6.624203821656049485e-01,3.804224162959780192e-02,1.236979140000000060e-01,7.004626237952027434e-01,6.243781405360071535e-01
6.624999999999998668e-01,3.767609312195339955e-02,1.260019769999999872e-01,7.001760931219532802e-01,6.248239068780464534e-01
6.503067484662575781e-01,3.748167525517142468e-02,1.286996780000000118e-01,6.877884237214290097e-01,6.128250732110861465e-01
6.506024096385540911e-01,3.713158067481914931e-02,1.310235379999999950e-01,6.877339903133732335e-01,6.134708289637349488e-01
6.390532544378696445e-01,3.707831465389193476e-02,1.333093770000000067e-01,6.761315690917615306e-01,6.019749397839777583e-01
6.453488372093021397e-01,3.674013002860956195e-02,1.356356710000000132e-01,6.820889672379116808e-01,6.086087071806925985e-01
6.514285714285712459e-01,3.627703962615280026e-02,1.379510349999999996e-01,6.877056110547240531e-01,6.151515318024184387e-01
6.516853932584267817e-01,3.595962587374601505e-02,1.402568120000000085e-01,6.876450191321727967e-01,6.157257673846807666e-01
6.574585635359113667e-01,3.551712696743984654e-02,1.425763840000000005e-01,6.929756905033511716e-01,6.219414365684715618e-01
6.521739130434780485e-01,3.521876429702128913e-02,1.448802770000000018e-01,6.873926773404993584e-01,6.169551487464567385e-01
6.577540106951869081e-01,3.492778892963874227e-02,1.471841789999999983e-01,6.926817996248256781e-01,6.228262217655481381e-01
6.526315789473681184e-01,3.476832708820419560e-02,1.494959670000000074e-01,6.873999060355723278e-01,6.178632518591639089e-01
6.580310880829013387e-01,3.436681839807523980e-02,1.518033659999999951e-01,6.923979064809765438e-01,6.236642696848261336e-01
6.632653061224487168e-01,3.397280032734093652e-02,1.540938739999999918e-01,6.972381064497896741e-01,6.292925057951077594e-01
6.633165829145726278e-01,3.358618145732522597e-02,1.563957129999999918e-01,6.969027643718979093e-01,6.297304014572473463e-01
6.584158415841582235e-01,3.357379665433431193e-02,1.587103460000000021e-01,6.919896382384925770e-01,6.248420449298238699e-01
6.585365853658535773e-01,3.332139944668079112e-02,1.610086980000000056e-01,6.918579848125343545e-01,6.252151859191728001e-01
6.538461538461537437e-01,3.307460550722402665e-02,1.632935450000000122e-01,6.869207593533778189e-01,6.207715483389296685e-01
6.540284360189572155e-01,3.283321069643153900e-02,1.656086790000000086e-01,6.868616467153887406e-01,6.211952253225256904e-01
6.542056074766354756e-01,3.259702112994573853e-02,1.679081229999999925e-01,6.868026286065812558e-01,6.216085863466896955e-01
6.497695852534560723e-01,3.246887243637654880e-02,1.706272530000000065e-01,6.822384576898326003e-01,6.173007128170795443e-01
6.454545454545453920e-01,3.243280388882245624e-02,1.729129020000000072e-01,6.778873493433678066e-01,6.130217415657229774e-01
6.412556053811658829e-01,3.220567849292774870e-02,1.752016259999999992e-01,6.734612838740936525e-01,6.090499268882381134e-01
6.371681415929202341e-01,3.207134902949092259e-02,1.775018720000000050e-01,6.692394906224111706e-01,6.050967925634292977e-01
6.375545851528382491e-01,3.193561409621940850e-02,1.797936519999999982e-01,6.694901992490576159e-01,6.056189710566188822e-01
6.422413793103446400e-01,3.163690613514617833e-02,1.820778580000000091e-01,6.738782854454907767e-01,6.106044731751985033e-01
6.468085106382976956e-01,3.134250486245399037e-02,1.843819810000000003e-01,6.781510155007517415e-01,6.154660057758436498e-01
6.470588235294115753e-01,3.113730429718585338e-02,1.866955819999999988e-01,6.781961278265974391e-01,6.159215192322257115e-01
6.473029045643151624e-01,3.093606843280239521e-02,1.889912790000000120e-01,6.782389729971175507e-01,6.163668361315127742e-01
6.393442622950817888e-01,3.081824964701679326e-02,1.912684420000000107e-01,6.701625119420986376e-01,6.085260126480649401e-01
6.437246963562751612e-01,3.062328176107223174e-02,1.935709429999999953e-01,6.743479781173473686e-01,6.131014145952029537e-01
6.439999999999999059e-01,3.043195178220619440e-02,1.958739230000000053e-01,6.744319517822060517e-01,6.135680482177937600e-01
6.442687747035572565e-01,3.016833930798729774e-02,1.981688390000000133e-01,6.744371140115446028e-01,6.141004353955699102e-01
6.445312499999998890e-01,2.998514740090692937e-02,2.005027380000000137e-01,6.745163974009068530e-01,6.145461025990929249e-01
6.486486486486485736e-01,2.980524280467414244e-02,2.028107889999999913e-01,6.784538914533226883e-01,6.188434058439744589e-01
6.526717557251907609e-01,2.955411613130558279e-02,2.051110549999999866e-01,6.822258718564963020e-01,6.231176395938852197e-01
6.528301886792452491e-01,2.938166048501698532e-02,2.074050889999999869e-01,6.822118491642622518e-01,6.234485281942282464e-01
6.529850746268657247e-01,2.921218341153755324e-02,2.097017780000000053e-01,6.821972580384032536e-01,6.237728912153281957e-01
6.494464944649447347e-01,2.904560029061617477e-02,2.119938990000000134e-01,6.784920947555609372e-01,6.204008941743285321e-01
6.496350364963504598e-01,2.888182982461262593e-02,2.143023510000000020e-01,6.785168663209630857e-01,6.207532066717378338e-01
6.534296028880867135e-01,2.872079387286158303e-02,2.167109690000000033e-01,6.821503967609483521e-01,6.247088090152250750e-01
6.535714285714285809e-01,2.856241729600480714e-02,2.193200429999999923e-01,6.821338458674334193e-01,6.250090112754237426e-01
6.537102473498234145e-01,2.840662780959095357e-02,2.217248149999999918e-01,6.821168751594143265e-01,6.253036195402325026e-01
6.503496503496505321e-01,2.825335584629871249e-02,2.240025979999999972e-01,6.786030061959492654e-01,6.220962945033517988e-01
6.505190311418687088e-01,2.816748385321396833e-02,2.262873450000000008e-01,6.786865149950827014e-01,6.223515472886547162e-01
6.506849315068494732e-01,2.801812058184214790e-02,2.285859179999999991e-01,6.787030520886916385e-01,6.226668109250073080e-01
6.474576271186441856e-01,2.787110294304990729e-02,2.310274989999999973e-01,6.753287300616941380e-01,6.195865241755942332e-01
6.476510067114095159e-01,2.778708304668189508e-02,2.335482969999999880e-01,6.754380897580913867e-01,6.198639236647276451e-01
6.445182724252492834e-01,2.764374949090691452e-02,2.358899409999999919e-01,6.721620219161561494e-01,6.168745229343424175e-01
6.480263157894737835e-01,2.750260456470628168e-02,2.381910889999999947e-01,6.755289203541801069e-01,6.205237112247674602e-01
6.514657980456027841e-01,2.730530807627466749e-02,2.404956619999999989e-01,6.787711061218774100e-01,6.241604899693281583e-01
6.516129032258066722e-01,2.716915107984697528e-02,2.427972810000000037e-01,6.787820543056536371e-01,6.244437521459597074e-01
6.549520766773164748e-01,2.697690812854635842e-02,2.451101810000000103e-01,6.819289848058628367e-01,6.279751685487701129e-01
6.518987341772154442e-01,2.690282553769873103e-02,2.474049759999999987e-01,6.788015597149141822e-01,6.249959086395167063e-01
6.520376175548592279e-01,2.677256064672272479e-02,2.497147000000000117e-01,6.788101782015819596e-01,6.252650569081364962e-01
6.552795031055903552e-01,2.658833335687160043e-02,2.520082430000000207e-01,6.818678364624619626e-01,6.286911697487187478e-01
6.553846153846156763e-01,2.640614597362569982e-02,2.543125869999999789e-01,6.817907613582413484e-01,6.289784694109900043e-01
6.524390243902442599e-01,2.633841011167989063e-02,2.566427490000000033e-01,6.787774345019241817e-01,6.261006142785643380e-01
6.555891238670698007e-01,2.621605939980144531e-02,2.589400800000000169e-01,6.818051832668712287e-01,6.293730644672683727e-01
6.526946107784433737e-01,2.614842807545507755e-02,2.612185850000000031e-01,6.788430388538984062e-01,6.265461827029883413e-01
6.498516320474780894e-01,2.602874971560368428e-02,2.635175280000000009e-01,6.758803817630817390e-01,6.238228823318744398e-01
6.500000000000002442e-01,2.596132014515739259e-02,2.658118930000000213e-01,6.759613201451576403e-01,6.240386798548428482e-01
6.472303206997086500e-01,2.584424293239041132e-02,2.681114279999999850e-01,6.730745636320990544e-01,6.213860777673182456e-01
6.473988439306359588e-01,2.577709846574172473e-02,2.704114530000000238e-01,6.731759423963776801e-01,6.216217454648942375e-01
6.475644699140402638e-01,2.566255147075302556e-02,2.727299429999999747e-01,6.732270213847932894e-01,6.219019184432872382e-01
6.448863636363638685e-01,2.554951335807813251e-02,2.750359099999999946e-01,6.704358769944419594e-01,6.193368502782857776e-01
6.422535211267608179e-01,2.548367638278852682e-02,2.773397120000000160e-01,6.677371975095492962e-01,6.167698447439723397e-01
6.396648044692739843e-01,2.546062518574817787e-02,2.796407189999999821e-01,6.651254296550221934e-01,6.142041792835257752e-01
6.398891966759003846e-01,2.530760923344929636e-02,2.819637079999999796e-01,6.651968059093497088e-01,6.145815874424510605e-01
6.428571428571430157e-01,2.519931447602558744e-02,2.842958640000000092e-01,6.680564573331686518e-01,6.176578283811173797e-01
6.457765667574933977e-01,2.504956335723672323e-02,2.866426870000000071e-01,6.708261301147301348e-01,6.207270034002566605e-01
6.459459459459461206e-01,2.494444530371491692e-02,2.889642629999999990e-01,6.708903912496609889e-01,6.210015006422312522e-01
6.461126005361932378e-01,2.479786403277821002e-02,2.912712610000000035e-01,6.709104645689714097e-01,6.213147365034150660e-01
6.436170212765959242e-01,2.473810534800816724e-02,2.935791110000000037e-01,6.683551266246040568e-01,6.188789159285877917e-01
6.437994722955147076e-01,2.467786284133278649e-02,2.958789669999999927e-01,6.684773351368474836e-01,6.191216094541819315e-01
6.465968586387436101e-01,2.453678535763433033e-02,2.981654970000000016e-01,6.711336439963779821e-01,6.220600732811092382e-01
6.493506493506494559e-01,2.439697304950881954e-02,3.004733170000000175e-01,6.737476224001582858e-01,6.249536763011406260e-01
6.469072164948453940e-01,2.429974395971764081e-02,3.027692249999999752e-01,6.712069604545630730e-01,6.226074725351277150e-01
6.470588235294117974e-01,2.420366517790280281e-02,3.050712839999999981e-01,6.712624887073146418e-01,6.228551583515089529e-01
6.472081218274111647e-01,2.414841743458284382e-02,3.073931100000000249e-01,6.713565392619940120e-01,6.230597043928283174e-01
6.473551637279596482e-01,2.405416395101362542e-02,3.097074229999999817e-01,6.714093276789733222e-01,6.233009997769459742e-01
6.499999999999999112e-01,2.392210917971179449e-02,3.120037909999999748e-01,6.739221091797117369e-01,6.260778908202880855e-01
6.501240694789081065e-01,2.379120417512689198e-02,3.142979049999999885e-01,6.739152736540350297e-01,6.263328653037811833e-01
6.477832512315270241e-01,2.377787056407626443e-02,3.166048140000000122e-01,6.715611217956032331e-01,6.240053806674508152e-01
6.430317848410757042e-01,2.372490639698972628e-02,3.188992090000000168e-01,6.667566912380654687e-01,6.193068784440859398e-01
6.456310679611648728e-01,2.363554465685974160e-02,3.212046439999999836e-01,6.692666126180246700e-01,6.219955233043050757e-01
6.481927710843372603e-01,2.351085689008511337e-02,3.235104309999999872e-01,6.717036279744224014e-01,6.246819141942521192e-01
6.507177033492822504e-01,2.338720664649891756e-02,3.258115890000000126e-01,6.741049099957812096e-01,6.273304967027832912e-01
6.508313539192399633e-01,2.330148980661187960e-02,3.281061639999999779e-01,6.741328437258518047e-01,6.275298641126281218e-01
6.485849056603774088e-01,2.325261616862065242e-02,3.304163689999999876e-01,6.718375218289980300e-01,6.253322894917567876e-01
6.487119437939110611e-01,2.316840340366124740e-02,3.327491450000000239e-01,6.718803471975722807e-01,6.255435403902498415e-01
6.511627906976744651e-01,2.304987393480932914e-02,3.350538290000000252e-01,6.742126646324837491e-01,6.281129167628651810e-01
6.466512702078522912e-01,2.300267946665449093e-02,3.373446179999999850e-01,6.696539496745067543e-01,6.236485907411978280e-01
6.422018348623854678e-01,2.298850574712643646e-02,3.396557040000000027e-01,6.651903406095118765e-01,6.192133291152590591e-01
6.423690205011390875e-01,2.290720088256392728e-02,3.424776769999999804e-01,6.652762213837030147e-01,6.194618196185751602e-01
6.447963800904978893e-01,2.282674926895615283e-02,3.451137910000000031e-01,6.676231293594540039e-01,6.219696308215417746e-01
6.449438202247192997e-01,2.274713613849616359e-02,3.474384930000000149e-01,6.676909563632155153e-01,6.221966840862230841e-01
6.428571428571430157e-01,2.270000679565242069e-02,3.497521840000000215e-01,6.655571496527954434e-01,6.201571360614905881e-01
6.452328159645234207e-01,2.259036801609819525e-02,3.520533510000000144e-01,6.678231839806215708e-01,6.226424479484252705e-01
6.453744493392070680e-01,2.251318521680057902e-02,3.546065609999999868e-01,6.678876345560076366e-01,6.228612641224064994e-01
6.455142231947483822e-01,2.243678526547914984e-02,3.569254219999999922e-01,6.679510084602274800e-01,6.230774379292692844e-01
6.456521739130435256e-01,2.236115506119050467e-02,3.592174920000000271e-01,6.680133289742340441e-01,6.232910188518530070e-01
6.457883369330453815e-01,2.228628180695941749e-02,3.615328270000000010e-01,6.680746187400048441e-01,6.235020551260859190e-01
6.480686695278969900e-01,2.218161834834555743e-02,3.638319099999999806e-01,6.702502878762425231e-01,6.258870511795514568e-01
6.460554371002132923e-01,2.210848549621483028e-02,3.662413409999999980e-01,6.681639225964280948e-01,6.239469516039984898e-01
6.461864406779661563e-01,2.203606920383997109e-02,3.685504629999999948e-01,6.682225098818060927e-01,6.241503714741262199e-01
6.463157894736842879e-01,2.199411249586248618e-02,3.708599659999999854e-01,6.683099019695467602e-01,6.243216769778218156e-01
6.464435146443514579e-01,2.192284206502718644e-02,3.731625060000000049e-01,6.683663567093786062e-01,6.245206725793243097e-01
6.486486486486486847e-01,2.182300502865338471e-02,3.754666899999999918e-01,6.704716536773021041e-01,6.268256436199952653e-01
6.487603305785124563e-01,2.172388656945830471e-02,3.777653630000000207e-01,6.704842171479707957e-01,6.270364440090541169e-01
6.509240246406571284e-01,2.165513340094727540e-02,3.800826809999999778e-01,6.725791580416043969e-01,6.292688912397098600e-01
6.489795918367347038e-01,2.158702751414651524e-02,3.824113100000000043e-01,6.705666193508812434e-01,6.273925643225881643e-01
6.470588235294116863e-01,2.154827673014813455e-02,3.847580230000000046e-01,6.686071002595598278e-01,6.255105467992635448e-01
6.471774193548385234e-01,2.148119645538208722e-02,3.870724850000000217e-01,6.686586158102205690e-01,6.256962228994564779e-01
6.492985971943886492e-01,2.141473716278851150e-02,3.893705969999999850e-01,6.707133343571771711e-01,6.278838600316001273e-01
6.487025948103791739e-01,2.135209178622306594e-02,3.909482799999999814e-01,6.700546865966022780e-01,6.273505030241560698e-01
6.536203522504890895e-01,2.109986529346437670e-02,3.987290150000000200e-01,6.747202175439535043e-01,6.325204869570246746e-01
6.545105566218808457e-01,2.088279804606294615e-02,4.064198419999999756e-01,6.753933546679438127e-01,6.336277585758178788e-01
6.591337099811674927e-01,2.061808355599062739e-02,4.142475749999999790e-01,6.797517935371580888e-01,6.385156264251768965e-01
6.617375231053602702e-01,2.038785379414049734e-02,4.219432710000000086e-01,6.821253768995008127e-01,6.413496693112197278e-01
6.588021778584389754e-01,2.021739769107060852e-02,4.296966349999999935e-01,6.790195755495095353e-01,6.385847801673684154e-01
6.595365418894828524e-01,2.002551674418962674e-02,4.373734559999999938e-01,6.795620586336724722e-01,6.395110251452932326e-01
6.584938704028019396e-01,1.986386699330862024e-02,4.450948789999999988e-01,6.783577373961106050e-01,6.386300034094932743e-01
6.574870912220307506e-01,1.970593296829174432e-02,4.528726889999999949e-01,6.771930241903224568e-01,6.377811582537390445e-01
6.514382402707272757e-01,1.961993825266998559e-02,4.606642440000000005e-01,6.710581785233972196e-01,6.318183020180573317e-01
6.505823627287850019e-01,1.948844955634448581e-02,4.683786750000000221e-01,6.700708122851294357e-01,6.310939131724405682e-01
6.497545008183301940e-01,1.933819781012228317e-02,4.760829870000000130e-01,6.690926986284524425e-01,6.304163030082079455e-01
6.489533011272136109e-01,1.917102687404857730e-02,4.841834910000000214e-01,6.681243280012622021e-01,6.297822742531650198e-01
6.481774960380340955e-01,1.902794636883139989e-02,4.918534889999999771e-01,6.672054424068655232e-01,6.291495496692026679e-01
6.458658346333846501e-01,1.890705933257823615e-02,4.994901740000000090e-01,6.647728939659628411e-01,6.269587753008064590e-01
6.466973886328718502e-01,1.876950667912085161e-02,5.071080540000000303e-01,6.654668953119926567e-01,6.279278819537510437e-01
6.475037821482596545e-01,1.861680951774723897e-02,5.148128770000000021e-01,6.661205916660069004e-01,6.288869726305124086e-01
6.482861400894182058e-01,1.846770823470690603e-02,5.224922319999999454e-01,6.667538483241250979e-01,6.298184318547113136e-01
6.505139500734210545e-01,1.828656930471546718e-02,5.302175239999999956e-01,6.688005193781365598e-01,6.322273807687055491e-01
6.526772793053540189e-01,1.814484138204141075e-02,5.379358419999999974e-01,6.708221206873954401e-01,6.345324379233125978e-01
6.519258202567755900e-01,1.800630528086595225e-02,5.456478679999999803e-01,6.699321255376415873e-01,6.339195149759095926e-01
6.511954992967647904e-01,1.790463045989858920e-02,5.533018050000000354e-01,6.691001297566633310e-01,6.332908688368662498e-01
6.532593619972257848e-01,1.775505376221494722e-02,5.609829039999999489e-01,6.710144157594407632e-01,6.355043082350108063e-01
6.538987688098493178e-01,1.762515016466978390e-02,5.686699440000000383e-01,6.715239189745191295e-01,6.362736186451795062e-01
6.531713900134951123e-01,1.751403398566422215e-02,5.763741060000000527e-01,6.706854239991593136e-01,6.356573560278309110e-01
6.564580559254328262e-01,1.735762222769002619e-02,5.840874849999999618e-01,6.738156781531228212e-01,6.391004336977428313e-01
6.544021024967150435e-01,1.725165787227327455e-02,5.917906640000000218e-01,6.716537603689882729e-01,6.371504446244418141e-01
6.575875486381324020e-01,1.711682958202702734e-02,5.994779740000000245e-01,6.747043782201593842e-01,6.404707190561054198e-01
6.581306017925736551e-01,1.698474559835037867e-02,6.071580909999999554e-01,6.751153473909240477e-01,6.411458561942232626e-01
6.586599241466498666e-01,1.688565691606339764e-02,6.149009359999999536e-01,6.755455810627132296e-01,6.417742672305865037e-01
6.604244694132334059e-01,1.675861163192784303e-02,6.225935860000000321e-01,6.771830810451612281e-01,6.436658577813055837e-01
6.596794081381009978e-01,1.666348710941015568e-02,6.303463379999999505e-01,6.763428952475111222e-01,6.430159210286908733e-01
6.613885505481119642e-01,1.654117049065878531e-02,6.380680229999999842e-01,6.779297210387706940e-01,6.448473800574532344e-01
6.618531889290010239e-01,1.643553988102027658e-02,6.457671249999999974e-01,6.782887288100213352e-01,6.454176490479807127e-01
6.587395957193814544e-01,1.637356497476294068e-02,6.534392260000000396e-01,6.751131606941443986e-01,6.423660307446185103e-01
6.568742655699175703e-01,1.629805407308673737e-02,6.611463440000000524e-01,6.731723196430042799e-01,6.405762114968308607e-01
6.573751451800229351e-01,1.619720947037424363e-02,6.688285250000000071e-01,6.735723546503972203e-01,6.411779357096486498e-01
6.578645235361652022e-01,1.608519739260816719e-02,6.766286959999999739e-01,6.739497209287733659e-01,6.417793261435570384e-01
6.572077185017024537e-01,1.601364811287840292e-02,6.843074799999999680e-01,6.732213666145808739e-01,6.411940703888240334e-01
6.576879910213240255e-01,1.591794374644413951e-02,6.920077350000000127e-01,6.736059347677681997e-01,6.417700472748798513e-01
6.603773584905657801e-01,1.579907207818553871e-02,6.996818000000000204e-01,6.761764305687513188e-01,6.445782864123802414e-01
6.586169045005486611e-01,1.573150496831976497e-02,7.073409769999999819e-01,6.743484094688684261e-01,6.428853995322288961e-01
6.590662323561344849e-01,1.564067720527833119e-02,7.150306720000000338e-01,6.747069095614127709e-01,6.434255551508561988e-01
6.584317937701398282e-01,1.555138462912404075e-02,7.227541400000000449e-01,6.739831783992639158e-01,6.428804091410157406e-01
6.567481402763021281e-01,1.548679407508142016e-02,7.303919970000000150e-01,6.722349343513835951e-01,6.412613462012206611e-01
6.561514195583599829e-01,1.541148128992319601e-02,7.381286999999999709e-01,6.715629008482831841e-01,6.407399382684367817e-01
6.566077003121750799e-01,1.533722214782321132e-02,7.457842709999999986e-01,6.719449224599982617e-01,6.412704781643518981e-01
6.549948506694133199e-01,1.526399336003637051e-02,7.534530360000000204e-01,6.702588440294496852e-01,6.397308573093769546e-01
6.544342507645262152e-01,1.519177230596659503e-02,7.611249469999999961e-01,6.696260230704927929e-01,6.392424784585596376e-01
6.538849646821395245e-01,1.513093828692203130e-02,7.687827219999999739e-01,6.690159029690615489e-01,6.387540263952175001e-01
6.503496503496506431e-01,1.508066399156305151e-02,7.764005019999999924e-01,6.654303143412136912e-01,6.352689863580875951e-01
6.488625123639963910e-01,1.503030763358825968e-02,7.840313869999999685e-01,6.638928199975846489e-01,6.338322047304081330e-01
6.474045053868758837e-01,1.496100231940917548e-02,7.916965559999999957e-01,6.623655077062851060e-01,6.324435030674666613e-01
6.488845780795347018e-01,1.487379350258093147e-02,7.993497019999999953e-01,6.637583715821155916e-01,6.340107845769538120e-01
6.493756003842461322e-01,1.480666346437656093e-02,8.070901409999999832e-01,6.641822638486226671e-01,6.345689369198695973e-01
6.508087535680306956e-01,1.472198397965471424e-02,8.148481539999999912e-01,6.655307375476854359e-01,6.360867695883759554e-01
6.493873704052783857e-01,1.465692010257597065e-02,8.225421059999999951e-01,6.640442905078544067e-01,6.347304503027023648e-01
6.507936507936511461e-01,1.458370230731008237e-02,8.302077759999999529e-01,6.653773531009612441e-01,6.362099484863410481e-01
6.493987049028682179e-01,1.452044673878789133e-02,8.378654410000000441e-01,6.639191516416561578e-01,6.348782581640802780e-01
6.498625114573788331e-01,1.445798841718771814e-02,8.455362100000000103e-01,6.643204998745665391e-01,6.354045230401911271e-01
6.494096276112626409e-01,1.438771592111658289e-02,8.532069589999999870e-01,6.637973435323791804e-01,6.350219116901461014e-01
6.489648964896489458e-01,1.432694788622020446e-02,8.608763759999999987e-01,6.632918443758691884e-01,6.346379486034287032e-01
6.503122212310437078e-01,1.425855966364972076e-02,8.685867889999999703e-01,6.645707808946934581e-01,6.360536615673939576e-01
6.534040671971705905e-01,1.416595311153777230e-02,8.762671060000000178e-01,6.675700203087083784e-01,6.392381140856328026e-01
6.529360210341805804e-01,1.409970319990355367e-02,8.839714090000000413e-01,6.670357242340840820e-01,6.388363178342770787e-01
6.533449174630757694e-01,1.404263351114997706e-02,8.916554719999999490e-01,6.673875509742257517e-01,6.393022839519257872e-01
6.554694229112836279e-01,1.396166086515372370e-02,8.993321619999999905e-01,6.694310837764373412e-01,6.415077620461299146e-01
6.532877882152010596e-01,1.391442011757973787e-02,9.070122790000000323e-01,6.672022083327807662e-01,6.393733680976213529e-01
6.545300592718038546e-01,1.385159617753349733e-02,9.147801899999999931e-01,6.683816554493373641e-01,6.406784630942703451e-01
6.557514693534848282e-01,1.378165395606388392e-02,9.224782400000000049e-01,6.695331233095487278e-01,6.419698153974209287e-01
6.544546211490428478e-01,1.372842153945495400e-02,9.301990340000000357e-01,6.681830426884978191e-01,6.407261996095878764e-01
6.556564822460780873e-01,1.366803557166870742e-02,9.378792710000000143e-01,6.693245178177468224e-01,6.419884466744093521e-01
6.543816543816548537e-01,1.361610068262488274e-02,9.455599580000000337e-01,6.679977550642797191e-01,6.407655536990299883e-01
6.539398862713244887e-01,1.356473620256201489e-02,9.532059410000000010e-01,6.675046224738865330e-01,6.403751500687624443e-01
6.551168412570511634e-01,1.350649184733549758e-02,9.608999839999999848e-01,6.686233331043867079e-01,6.416103494097156190e-01
6.538768984812154406e-01,1.346367886273343133e-02,9.685914620000000141e-01,6.673405773439489153e-01,6.404132196184819659e-01
6.558287073750994622e-01,1.339218617792285737e-02,9.762710679999999641e-01,6.692208935530222780e-01,6.424365211971766465e-01
6.569630212431161187e-01,1.332150629118036660e-02,9.840351010000000231e-01,6.702845275342964593e-01,6.436415149519357781e-01
6.572989851678381346e-01,1.327348661248386671e-02,9.917071229999999682e-01,6.705724717803219770e-01,6.440254985553542921e-01
6.560805577072041928e-01,1.323306658048701775e-02,9.993620020000000270e-01,6.693136242876912556e-01,6.428474911267171299e-01
6.525749423520373904e-01,1.320669621664183856e-02,1.007147505999999915e+00,6.657816385686792238e-01,6.393682461353955571e-01
6.529366895499624235e-01,1.315974993445924446e-02,1.014861687000000012e+00,6.660964394844216541e-01,6.397769396155031929e-01
6.525359576078733070e-01,1.311328769893927403e-02,1.022524039999999967e+00,6.656492453068125759e-01,6.394226699089340382e-01
6.521412471825698276e-01,1.306070796825651269e-02,1.030209917000000086e+00,6.652019551508263628e-01,6.390805392143132924e-01
6.517524235645044683e-01,1.301528216351664768e-02,1.037900153000000047e+00,6.647677057280211299e-01,6.387371414009878068e-01
6.521095484826058275e-01,1.296386895222374248e-02,1.045705343999999926e+00,6.650734174348296168e-01,6.391456795303820382e-01
6.539309331373993617e-01,1.290662516149231574e-02,1.053445393000000063e+00,6.668375582988916861e-01,6.410243079759070373e-01
6.549963530269881096e-01,1.285004062469514638e-02,1.061209056000000039e+00,6.678463936516833011e-01,6.421463124022929181e-01
6.538740043446782391e-01,1.281315257406139517e-02,1.069019756999999959e+00,6.666871569187395874e-01,6.410608517706168907e-01
6.520488856937461941e-01,1.278264878773449978e-02,1.076895810999999981e+00,6.648315344814806904e-01,6.392662369060116978e-01
6.502498215560322814e-01,1.275210392037318466e-02,1.085160931999999967e+00,6.630019254764054626e-01,6.374977176356591002e-01
6.491849751948981506e-01,1.271564917719155904e-02,1.092869222000000029e+00,6.619006243720897409e-01,6.364693260177065604e-01
6.495425756509510817e-01,1.266778225695307757e-02,1.100553485999999914e+00,6.622103579079041680e-01,6.368747933939979955e-01
6.512928022361995639e-01,1.260877693093980824e-02,1.108310166000000097e+00,6.639015791671393218e-01,6.386840253052598060e-01
6.509368494101329672e-01,1.256204626951382824e-02,1.116039965999999994e+00,6.634988956796468162e-01,6.383748031406191181e-01
6.492074431426614334e-01,1.253867102191715509e-02,1.123687070999999982e+00,6.617461141645786249e-01,6.366687721207442419e-01
6.488706365503091877e-01,1.249836404317016328e-02,1.131402253000000080e+00,6.613690005934793614e-01,6.363722725071390141e-01
6.492182188987096758e-01,1.244735476541447561e-02,1.139108819000000050e+00,6.616655736641241514e-01,6.367708641332952002e-01
6.482106684672529484e-01,1.241887806118328191e-02,1.146819183000000075e+00,6.606295465284361956e-01,6.357917904060697012e-01
6.458752515090554480e-01,1.239038593257180999e-02,1.154891743999999942e+00,6.582656374416272493e-01,6.334848655764836467e-01
6.475682878081290283e-01,1.234085857843345187e-02,1.162571430000000072e+00,6.599091463865625062e-01,6.352274292296955505e-01
6.479152878888164713e-01,1.229712751178534992e-02,1.170250444999999972e+00,6.602124154006018264e-01,6.356181603770311161e-01
6.489151873767269318e-01,1.224860448151863027e-02,1.178322475000000091e+00,6.611637918582455864e-01,6.366665828952082773e-01
6.485956890920976381e-01,1.221101600256956250e-02,1.185962616999999941e+00,6.608067050946672127e-01,6.363846730895280634e-01
6.502271252433493576e-01,1.215304113395995061e-02,1.193625160000000074e+00,6.623801663773093429e-01,6.380740841093893723e-01
6.499032882011613887e-01,1.211636931016397446e-02,1.201244082999999963e+00,6.620196575113254100e-01,6.377869188909973674e-01
6.508648302370283467e-01,1.206976037180947439e-02,1.208945238999999949e+00,6.629345906088378593e-01,6.387950698652188342e-01
6.518141311266716365e-01,1.202874603979450265e-02,1.216679697000000004e+00,6.638428771664661721e-01,6.397853850868771008e-01
6.502213788741311173e-01,1.199825103376271282e-02,1.224296816000000065e+00,6.622196299078938475e-01,6.382231278403683872e-01
6.517913262099317429e-01,1.195296608206010240e-02,1.232347665999999897e+00,6.637442922919918331e-01,6.398383601278716526e-01
6.520924422236110685e-01,1.191312057189363414e-02,1.240239389000000081e+00,6.640055627955047113e-01,6.401793216517174256e-01
6.536312849162019267e-01,1.186372500173310356e-02,1.248103289999999976e+00,6.654950099179349765e-01,6.417675599144688769e-01
6.545342381246154195e-01,1.181476688245545331e-02,1.255838970999999971e+00,6.663490050070708381e-01,6.427194712421600009e-01
6.548129981606384264e-01,1.178116559887059517e-02,1.263552771000000075e+00,6.665941637595089730e-01,6.430318325617678799e-01
6.538695917123713564e-01,1.175271583725295658e-02,1.271259115999999967e+00,6.656223075496242592e-01,6.421168758751184535e-01
6.541490006056942530e-01,1.171478990864722666e-02,1.278944542999999934e+00,6.658637905143415248e-01,6.424342106970469812e-01
6.526189042745341728e-01,1.169151668658322679e-02,1.286625702000000038e+00,6.643104209611173649e-01,6.409273875879509808e-01
6.535008976660691138e-01,1.164476152323772572e-02,1.294317860999999903e+00,6.651456591893067927e-01,6.418561361428314349e-01
6.549672813801317162e-01,1.160314473491599017e-02,1.302009068000000047e+00,6.665704261150476873e-01,6.433641366452157451e-01
6.546422235363700270e-01,1.156662241159715082e-02,1.309701739000000087e+00,6.662088459479671432e-01,6.430756011247729109e-01
6.549088771311002422e-01,1.153509091955091589e-02,1.317353922999999982e+00,6.664439680506512031e-01,6.433737862115492812e-01
6.557568673290481431e-01,1.149458541816621160e-02,1.325026274999999920e+00,6.672514527472143131e-01,6.442622819108819732e-01
6.560139453805933218e-01,1.145906064703151872e-02,1.332753228999999928e+00,6.674730060276248267e-01,6.445548847335618170e-01
6.556903523974587644e-01,1.142841644341230194e-02,1.340405473999999986e+00,6.671187688408710681e-01,6.442619359540464608e-01
6.559448592762786578e-01,1.139350098252033851e-02,1.349010532000000095e+00,6.673383602587990016e-01,6.445513582937583141e-01
6.561964591661915147e-01,1.135889895533082061e-02,1.356919766999999943e+00,6.675553581215223353e-01,6.448375602108606941e-01
6.558773424190807999e-01,1.132460575762628090e-02,1.364676808000000019e+00,6.672019481767070825e-01,6.445527366614545173e-01
6.566911349520053731e-01,1.128618123854962033e-02,1.372337949999999918e+00,6.679773161905550038e-01,6.454049537134557424e-01
6.574957888826510333e-01,1.125252203419128613e-02,1.380031200999999985e+00,6.687483109168422812e-01,6.462432668484597853e-01
6.594081518704643097e-01,1.120592521771918669e-02,1.387743938000000066e+00,6.706140770881835467e-01,6.482022266527450727e-01
6.596335369239321178e-01,1.117294111654970265e-02,1.395414837999999991e+00,6.708064780404817684e-01,6.484605958073824672e-01
6.587520706791836211e-01,1.114896384140639900e-02,1.403130030000000028e+00,6.699010345205900219e-01,6.476031068377772204e-01
6.595277320153769551e-01,1.110782657870316992e-02,1.410877994000000024e+00,6.706355585940800834e-01,6.484199054366738268e-01
6.613872200983077487e-01,1.106701726435142634e-02,1.418609036000000101e+00,6.724542373626591907e-01,6.503202028339563068e-01
6.610537751222169689e-01,1.103521057470115661e-02,1.426309550999999898e+00,6.720889856969181064e-01,6.500185645475158314e-01
6.618044300378180811e-01,1.100367339776455594e-02,1.434071901999999898e+00,6.728081034355826162e-01,6.508007566400535460e-01
6.603976356797427449e-01,1.098512703132466239e-02,1.441793746000000098e+00,6.713827627110674490e-01,6.494125086484180409e-01
6.590058792089799056e-01,1.096238365643447017e-02,1.449496925999999908e+00,6.699682628654143324e-01,6.480434955525454788e-01
6.586921850079752172e-01,1.093562045416627063e-02,1.457206197000000092e+00,6.696278054621415121e-01,6.477565645538089223e-01
6.594394500264417758e-01,1.090496238054089809e-02,1.464926179000000106e+00,6.703444124069827259e-01,6.485344876459008256e-01
6.601788532351402505e-01,1.087048557131106881e-02,1.472636451999999929e+00,6.710493388064513454e-01,6.493083676638291557e-01
6.593406593406602179e-01,1.084440227496468769e-02,1.480762332999999931e+00,6.701850616156248552e-01,6.484962570656955805e-01
6.605934409161903220e-01,1.080643857577031665e-02,1.488392245000000003e+00,6.713998794919606716e-01,6.497870023404199724e-01
6.607975142413264891e-01,1.077682395587327424e-02,1.495978516999999952e+00,6.715743381971998049e-01,6.500206902854531732e-01
6.609994848016493840e-01,1.075143230858736573e-02,1.503604391999999956e+00,6.717509171102367116e-01,6.502480524930620565e-01
6.611993849308055449e-01,1.071830946298785690e-02,1.511228843999999905e+00,6.719176943937934521e-01,6.504810754678176377e-01
6.613972463029074156e-01,1.068940330084871583e-02,1.518861532000000070e+00,6.720866496037560811e-01,6.507078430020587501e-01
6.600710299340443177e-01,1.067628093522268902e-02,1.526495382000000012e+00,6.707473108692669772e-01,6.493947489988216581e-01
6.582534073700159194e-01,1.065918638543709995e-02,1.534240280999999984e+00,6.689125937554529777e-01,6.475942209845788611e-01
6.599698643897548012e-01,1.062322131812977292e-02,1.541940815000000020e+00,6.705930857078845619e-01,6.493466430716250404e-01
6.596701649175420457e-01,1.059886989360237300e-02,1.549624788999999891e+00,6.702690348111444152e-01,6.490712950239396761e-01
6.630176106615905951e-01,1.031836134095245709e-02,1.626517406999999915e+00,6.733359720025430262e-01,6.526992493206381640e-01
6.642435256701505475e-01,1.007191452902572726e-02,1.703316990999999891e+00,6.743154401991762192e-01,6.541716111411248757e-01
6.657974793568021132e-01,9.839056253475822467e-03,1.780096488000000088e+00,6.756365356102779218e-01,6.559584231033263046e-01
6.647230320699712980e-01,9.636472850776447649e-03,1.856665108999999925e+00,6.743595049207476988e-01,6.550865592191948972e-01
6.653338664534192981e-01,9.440298284094473386e-03,1.933606297999999946e+00,6.747741647375137264e-01,6.558935681693248698e-01
6.639753940792014753e-01,9.266156358646178079e-03,2.010471475000000119e+00,6.732415504378476134e-01,6.547092377205553371e-01
6.667900777489828013e-01,9.071341063962685969e-03,2.087418534999999853e+00,6.758614188129454803e-01,6.577187366850201222e-01
6.661906461977872285e-01,8.914269155340995981e-03,2.164766855999999962e+00,6.751049153531282210e-01,6.572763770424462360e-01
6.635642881764913792e-01,8.773958364508331609e-03,2.242355878000000136e+00,6.723382465409997177e-01,6.547903298119830406e-01
6.607797400866385340e-01,8.646019814165920025e-03,2.316379695000000183e+00,6.694257599008044402e-01,6.521337202724726279e-01
6.607545952918417731e-01,8.505510089876941807e-03,2.385652540000000155e+00,6.692601053817187617e-01,6.522490852019647845e-01
6.610434239300218007e-01,8.369759068377741890e-03,2.453040306000000115e+00,6.694131829983995807e-01,6.526736648616440206e-01
6.601029990911847500e-01,8.245677098214698394e-03,2.516683190999999820e+00,6.683486761893994155e-01,6.518573219929700846e-01
6.618641576007057159e-01,8.114946853749985256e-03,2.577940761999999886e+00,6.699791044544557428e-01,6.537492107469556890e-01
6.620965438446152485e-01,7.996784149299919486e-03,2.636255894000000044e+00,6.700933279939151888e-01,6.540997596953153082e-01
6.637045265204106759e-01,7.875655709453329920e-03,2.692943339000000158e+00,6.715801822298640422e-01,6.558288708109573095e-01
6.625236422588480778e-01,7.775153738112166799e-03,2.748099547999999892e+00,6.702987959969602949e-01,6.547484885207358607e-01
6.619310707708490060e-01,7.675422928191602025e-03,2.803472281999999982e+00,6.696064936990405725e-01,6.542556478426574396e-01
6.623942578825934291e-01,7.572390024227980757e-03,2.859177379000000130e+00,6.699666479068213665e-01,6.548218678583654917e-01
6.633341664583842778e-01,7.472007442702793822e-03,2.914562716999999914e+00,6.708061739010870994e-01,6.558621590156814563e-01
6.617898073640569034e-01,7.389929777334118891e-03,2.969697656000000130e+00,6.691797371413910067e-01,6.543998775867228002e-01
6.605570102356583817e-01,7.307869164419917608e-03,3.024685379000000118e+00,6.678648794000783262e-01,6.532491410712384372e-01
6.591490351081145116e-01,7.229607669130092354e-03,3.079754263999999964e+00,6.663786427772445675e-01,6.519194274389844557e-01
6.566689388775280856e-01,7.158264432250854153e-03,3.134986846999999965e+00,6.638272033097789571e-01,6.495106744452772141e-01
6.569651188624756610e-01,7.077915157982507879e-03,3.190112367999999865e+00,6.640430340204581672e-01,6.498872037044931549e-01
6.565963920886771499e-01,7.002328460302858701e-03,3.245496983999999863e+00,6.635987205489800589e-01,6.495940636283742409e-01
6.568815145713682302e-01,6.926038765387830184e-03,3.334362806000000123e+00,6.638075533367560066e-01,6.499554758059804538e-01
6.577796292439070935e-01,6.849193885872452599e-03,3.439283510000000099e+00,6.646288231297795557e-01,6.509304353580346314e-01
6.588451336461943475e-01,6.773842582101684100e-03,3.543623667999999949e+00,6.656189762282960221e-01,6.520712910640926729e-01
6.588682263547285256e-01,6.704684225085594078e-03,3.648035621000000006e+00,6.655729105798141587e-01,6.521635421296428925e-01
6.586943736522250514e-01,6.639441990123995212e-03,3.753769097000000166e+00,6.653338156423490579e-01,6.520549316621010449e-01
6.583349355893096666e-01,6.576958573635947707e-03,3.858983401999999785e+00,6.649118941629456048e-01,6.517579770156737284e-01
6.604414261460100910e-01,6.505751123099485188e-03,3.964305909000000128e+00,6.669471772691095701e-01,6.539356750229106119e-01
6.608035548972411855e-01,6.443543042989923614e-03,4.069846644000000069e+00,6.672470979402310709e-01,6.543600118542513000e-01
6.611525177240498152e-01,6.383080799750093584e-03,4.174397296999999618e+00,6.675355985237999557e-01,6.547694369242996748e-01
6.638100339225136981e-01,6.313616227333389286e-03,4.278723087999999564e+00,6.701236501498470943e-01,6.574964176951803019e-01
6.660235046483069521e-01,6.247731968081149390e-03,4.383334114000000170e+00,6.722712366163881015e-01,6.597757726802258027e-01
6.657472849508698776e-01,6.194899388947911444e-03,4.488536084999999787e+00,6.719421843398177829e-01,6.595523855619219722e-01
6.646331130316889269e-01,6.146469466913006413e-03,4.593517553999999947e+00,6.707795824986019229e-01,6.584866435647759308e-01
6.647225462422925446e-01,6.094630379025993937e-03,4.697666464000000097e+00,6.708171766213185672e-01,6.586279158632665220e-01
6.656285854777899136e-01,6.040403575213460809e-03,4.801569684000000393e+00,6.716689890530034290e-01,6.595881819025763981e-01
6.661828737300430348e-01,5.989736134798445688e-03,4.905243614999999835e+00,6.721726098648415082e-01,6.601931375952445613e-01
6.656086335502295892e-01,5.943839077020866488e-03,5.007134427999999637e+00,6.715524726272504852e-01,6.596647944732086932e-01
6.648961099828146759e-01,5.901024277793123080e-03,5.106718662999999658e+00,6.707971342606078302e-01,6.589950857050215216e-01
6.646669743116437878e-01,5.856437260436843893e-03,5.203221920999999917e+00,6.705234115720806187e-01,6.588105370512069570e-01
6.638388123011660369e-01,5.815435965022514031e-03,5.294968664999999852e+00,6.696542482661885787e-01,6.580233763361434951e-01
6.639307566034916563e-01,5.771474627797914744e-03,5.383497425999999919e+00,6.697022312312895798e-01,6.581592819756937329e-01
6.634318482576088138e-01,5.730966589316387021e-03,5.467687804999999734e+00,6.691628148469251913e-01,6.577008816682924364e-01
6.630923054629758173e-01,5.690086997926962001e-03,5.548363093999999940e+00,6.687823924609027637e-01,6.574022184650488709e-01
6.631909727181823921e-01,5.649479429635102454e-03,5.624826799000000044e+00,6.688404521478175102e-01,6.575414932885472741e-01
6.628643852978449713e-01,5.610305512386973455e-03,5.697755406999999828e+00,6.684746908102319196e-01,6.572540797854580230e-01
6.621302596861550205e-01,5.574184321845488017e-03,5.767376292999999876e+00,6.677044440080005527e-01,6.565560753643094882e-01
6.630598548144089888e-01,5.532128556296350003e-03,5.834048508999999605e+00,6.685919833707053561e-01,6.575277262581126214e-01
6.632887447642212830e-01,5.494245518737634476e-03,5.897385040999999717e+00,6.687829902829589557e-01,6.577944992454836104e-01
6.637781629116124016e-01,5.455531240574987457e-03,5.958315247999999897e+00,6.692336941521873639e-01,6.583226316710374393e-01
6.639915800552569358e-01,5.418140281967337608e-03,6.016695513000000162e+00,6.694097203372242344e-01,6.585734397732896372e-01
6.636800415530462738e-01,5.384074748845803920e-03,6.073469939999999845e+00,6.690641163018921089e-01,6.582959668042004386e-01
6.640174336623515527e-01,5.348628118159935198e-03,6.129024645000000326e+00,6.693660617805115010e-01,6.586688055441916045e-01
6.642197190229092163e-01,5.313871020260494196e-03,6.184472960999999991e+00,6.695335900431697018e-01,6.589058480026487308e-01
6.632920884889397239e-01,5.283660265866896126e-03,6.240187746000000146e+00,6.685757487548066313e-01,6.580084282230728165e-01
6.630045673373665682e-01,5.252520402330897870e-03,6.295863006000000262e+00,6.682570877396974973e-01,6.577520469350356391e-01
6.633337397878316111e-01,5.219133876618872910e-03,6.352101490999999989e+00,6.685528736644504866e-01,6.581146059112127356e-01
6.640163835682455495e-01,5.184996743676336534e-03,6.407753397999999656e+00,6.692013803119218895e-01,6.588313868245692095e-01
6.638495417212246785e-01,5.154667446963386371e-03,6.463302902999999766e+00,6.690042091681880354e-01,6.586948742742613216e-01
6.643924244206571572e-01,5.121760474403693787e-03,6.518916348000000305e+00,6.695141848950608710e-01,6.592706639462534435e-01
6.641088245552857483e-01,5.093395793417679340e-03,6.574337382000000396e+00,6.692022203487034693e-01,6.590154287618680273e-01
6.649810366624541169e-01,5.060775162781229464e-03,6.629847103000000352e+00,6.700418118252353672e-01,6.599202614996728666e-01
6.653789342120226546e-01,5.030024563191606325e-03,6.685890523000000307e+00,6.704089587752142254e-01,6.603489096488310839e-01
6.652061566116184155e-01,5.002328084439049832e-03,6.741495271999999872e+00,6.702084846960574271e-01,6.602038285271794038e-01
6.654816131540963742e-01,4.973852464089958264e-03,6.797342684000000190e+00,6.704554656181863637e-01,6.605077606900063847e-01
6.657510163718297624e-01,4.945047430369779035e-03,6.853630111000000191e+00,6.706960638021995935e-01,6.608059689414599314e-01
6.654711444408244470e-01,4.919123669116422931e-03,6.909597789000000212e+00,6.703902681099408456e-01,6.605520207717080483e-01
6.659498978604483366e-01,4.890860252262286927e-03,6.965267749999999758e+00,6.708407581127106001e-01,6.610590376081860731e-01
6.668439527709848491e-01,4.861907502852947163e-03,7.020637267999999764e+00,6.717058602738378292e-01,6.619820452681318690e-01
6.667719187453979846e-01,4.836126114188043189e-03,7.075708288000000401e+00,6.716080448595860286e-01,6.619357926312099405e-01
6.670138527236766368e-01,4.809997139148283925e-03,7.130805014999999969e+00,6.718238498628249511e-01,6.622038555845283225e-01
6.666323059478421742e-01,4.786881140719134037e-03,7.185974257999999892e+00,6.714191870885612978e-01,6.618454248071230506e-01
6.666666666666681840e-01,4.761904712317186102e-03,7.241406254000000153e+00,6.714285713789853727e-01,6.619047619543509953e-01
6.657913342086675401e-01,4.741253569526064290e-03,7.296444782000000018e+00,6.705325877781935784e-01,6.610500806391415018e-01


==> 6.csv <==
mean, sem, time, max_sem, min_sem
1.000000000000000000e+00,nan,8.408406000000000213e-03,nan,nan
2.500000000000000000e-01,3.333333333333333703e-01,2.175754099999999830e-02,5.833333333333333703e-01,-8.333333333333337034e-02
1.428571428571428770e-01,1.666666666666666852e-01,3.575477800000000095e-02,3.095238095238095344e-01,-2.380952380952380820e-02
2.000000000000000111e-01,1.111111111111111049e-01,4.662597899999999795e-02,3.111111111111111160e-01,8.888888888888890616e-02
1.538461538461538547e-01,1.123666437438736870e-01,5.877343799999999729e-02,2.662127975900275278e-01,4.147951010228016766e-02
1.250000000000000278e-01,9.085135251589956940e-02,7.205495500000000386e-02,2.158513525158995972e-01,3.414864748410045836e-02
1.052631578947368640e-01,7.622159339667060329e-02,8.285226399999999491e-02,1.814847512914074534e-01,2.904156449806626072e-02
9.090909090909092549e-02,6.563832739090581792e-02,9.772809100000000304e-02,1.565474182999967434e-01,2.527076351818510758e-02
1.200000000000000233e-01,6.895966054592131411e-02,1.074385659999999992e-01,1.889596605459213374e-01,5.104033945407870920e-02
1.428571428571428770e-01,6.163335513613656808e-02,1.167217539999999970e-01,2.044904979932794520e-01,8.122378772100630195e-02
1.290322580645161532e-01,6.312427686319992126e-02,1.243077020000000060e-01,1.921565349277160606e-01,6.590798120131623195e-02
1.470588235294117974e-01,6.338333534349056830e-02,1.316905070000000122e-01,2.104421588729023518e-01,8.367548818592122906e-02
1.351351351351351426e-01,5.845603120101682676e-02,1.404618049999999951e-01,1.935911663361519763e-01,7.667910393411830894e-02
1.250000000000000278e-01,5.423355275954148957e-02,1.478484989999999943e-01,1.792335527595415035e-01,7.076644724045853818e-02
1.395348837209302584e-01,5.464943254828614344e-02,1.552238689999999866e-01,1.941843162692163949e-01,8.488545117264412188e-02
1.521739130434782705e-01,5.463890236888291341e-02,1.626000429999999997e-01,2.068128154123611839e-01,9.753501067459535712e-02
1.428571428571428770e-01,5.148145136372291042e-02,1.699813779999999885e-01,1.943385942208658013e-01,9.137569149341996655e-02
1.538461538461538824e-01,5.143089038668235274e-02,1.815707599999999977e-01,2.052770442328362421e-01,1.024152634594715228e-01
1.454545454545454752e-01,4.879689797371374038e-02,1.889719559999999965e-01,1.942514434282592295e-01,9.665764748083173485e-02
1.379310344827586465e-01,4.641668966779984029e-02,1.977716650000000131e-01,1.843477241505585007e-01,9.151434481495880624e-02
1.311475409836065920e-01,4.425571983630765399e-02,2.079771820000000104e-01,1.754032608199142529e-01,8.689182114729893103e-02
1.250000000000000278e-01,4.228535140207390769e-02,2.181382520000000047e-01,1.672853514020739285e-01,8.271464859792612700e-02
1.343283582089552786e-01,4.256553228960335833e-02,2.269422560000000089e-01,1.768938904985586369e-01,9.176282591935192023e-02
1.428571428571429047e-01,4.084071463598801938e-02,2.357957420000000026e-01,1.836978574931309172e-01,1.020164282211548923e-01
1.506849315068493622e-01,4.269721902661230417e-02,2.445866750000000034e-01,1.933821505334616664e-01,1.079877124802370580e-01
1.578947368421052821e-01,4.261708831227463412e-02,2.519459929999999792e-01,2.005118251543799301e-01,1.152776485298306480e-01
1.772151898734177500e-01,4.373348027807392319e-02,2.608203800000000183e-01,2.209486701514916662e-01,1.334817095953438337e-01
1.707317073170731836e-01,4.227381152657760932e-02,2.696393069999999947e-01,2.130055188436507929e-01,1.284578957904955743e-01
1.764705882352941291e-01,4.090672447281800544e-02,2.770475339999999842e-01,2.173773127081121415e-01,1.355638637624761167e-01
1.704545454545454697e-01,4.073271884266333603e-02,2.858341429999999850e-01,2.111872642972087988e-01,1.297218266118821406e-01
1.868131868131868434e-01,4.052642909417923656e-02,2.946483710000000200e-01,2.273396159073660661e-01,1.462867577190076207e-01
1.808510638297872730e-01,4.029530010615519492e-02,3.034928009999999787e-01,2.211463639359424749e-01,1.405557637236320712e-01
1.855670103092783851e-01,3.916561682056945298e-02,3.108578590000000141e-01,2.247326271298478451e-01,1.464013934887089252e-01
1.800000000000000211e-01,3.896103896103896014e-02,3.182272460000000192e-01,2.189610389610389674e-01,1.410389610389610748e-01
1.747572815533980639e-01,3.793281185307811193e-02,3.270283250000000086e-01,2.126900934064761828e-01,1.368244697003199450e-01
1.698113207547169712e-01,3.695642136439612757e-02,3.344178340000000249e-01,2.067677421191130849e-01,1.328548993903208575e-01
1.651376146788990640e-01,3.602814176392641482e-02,3.445885000000000198e-01,2.011657564428254719e-01,1.291094729149726561e-01
1.696428571428571230e-01,3.514458387408102985e-02,3.519509909999999908e-01,2.047874410169381598e-01,1.344982732687760862e-01
1.652173913043478160e-01,3.505859682597260024e-02,3.593689199999999806e-01,2.002759881303204093e-01,1.301587944783752226e-01
1.610169491525423879e-01,3.424325042996900076e-02,3.667738540000000103e-01,1.952601995825113956e-01,1.267736987225733802e-01
1.570247933884297842e-01,3.346437826273889610e-02,3.755944649999999885e-01,1.904891716511686872e-01,1.235604151256908811e-01
1.612903225806451846e-01,3.271963447587711293e-02,3.829750089999999774e-01,1.940099570565222975e-01,1.285706881047680716e-01
1.574803149606299468e-01,3.268454013011746345e-02,3.945898979999999945e-01,1.901648550907474033e-01,1.247957748305124903e-01
1.615384615384615752e-01,3.199142251786662311e-02,4.048526969999999836e-01,1.935298840563282052e-01,1.295470390205949451e-01
1.578947368421053099e-01,3.195667292673137067e-02,4.164850030000000203e-01,1.898514097688366875e-01,1.259380639153739323e-01
1.544117647058823872e-01,3.130948364878313045e-02,4.238192700000000257e-01,1.857212483546655246e-01,1.231022810570992498e-01
1.510791366906475142e-01,3.068762003797287363e-02,4.325958870000000123e-01,1.817667567286203878e-01,1.203915166526746405e-01
1.549295774647887758e-01,3.066914653963070947e-02,4.399888290000000257e-01,1.855987240044194853e-01,1.242604309251580663e-01
1.586206896551724532e-01,3.008574324856564883e-02,4.502246080000000261e-01,1.887064329037380916e-01,1.285349464066068148e-01
1.554054054054054279e-01,3.006637002185351404e-02,4.604111129999999830e-01,1.854717754272589558e-01,1.253390353835519000e-01
1.523178807947020152e-01,2.951762324490806930e-02,4.677521629999999986e-01,1.818355040396100741e-01,1.228002575497939425e-01
1.493506493506493726e-01,2.898827478179794373e-02,4.764829760000000025e-01,1.783389241324473129e-01,1.203623745688514324e-01
1.464968152866242268e-01,2.847733151497860299e-02,4.921785100000000135e-01,1.749741468016028367e-01,1.180194837716456169e-01
1.500000000000000222e-01,2.848044936377137210e-02,4.995503749999999910e-01,1.784804493637713874e-01,1.215195506362286570e-01
1.472392638036809920e-01,2.799736837105386983e-02,5.097254319999999783e-01,1.752366321747348687e-01,1.192418954326271152e-01
1.445783132530120696e-01,2.753019635506653157e-02,5.226448930000000548e-01,1.721085096080786081e-01,1.170481168979455311e-01
1.538461538461538824e-01,2.754041661819283532e-02,5.299833689999999820e-01,1.813865704643467247e-01,1.263057372279610402e-01
1.511627906976744651e-01,2.753912288906147990e-02,5.387114969999999836e-01,1.787019135867359554e-01,1.236236678086129887e-01
1.542857142857143316e-01,2.752759370114451348e-02,5.460860840000000271e-01,1.818133079868588520e-01,1.267581205845698111e-01
1.573033707865169051e-01,2.750695706748448530e-02,5.548206879999999508e-01,1.848103278540013938e-01,1.297964137190324163e-01
1.602209944751381565e-01,2.747821086891808276e-02,5.621468309999999580e-01,1.876992053440562358e-01,1.327427836062200772e-01
1.576086956521739468e-01,2.706902266006210728e-02,5.695041490000000151e-01,1.846777183122360610e-01,1.305396729921118326e-01
1.550802139037433525e-01,2.667165818420640100e-02,5.768390559999999612e-01,1.817518720879497396e-01,1.284085557195369653e-01
1.526315789473684514e-01,2.628562219555784230e-02,5.855879130000000155e-01,1.789172011429263076e-01,1.263459567518105953e-01
1.502590673575129598e-01,2.591044601219557805e-02,5.943655960000000515e-01,1.761695133697085414e-01,1.243486213453173783e-01
1.530612244897959218e-01,2.590401740057268407e-02,6.017329439999999918e-01,1.789652418903686093e-01,1.271572070892232342e-01
1.507537688442211199e-01,2.554565042660364091e-02,6.119233769999999906e-01,1.762994192708247643e-01,1.252081184176174755e-01
1.485148514851485357e-01,2.519692987482706134e-02,6.221544289999999533e-01,1.737117813599755867e-01,1.233179216103214709e-01
1.463414634146341375e-01,2.485747808025048911e-02,6.295031039999999800e-01,1.711989414948846266e-01,1.214839853343836484e-01
1.442307692307692180e-01,2.452693639848523358e-02,6.383413390000000076e-01,1.687577056292544619e-01,1.197038328322839879e-01
1.516587677725118599e-01,2.453663059884110195e-02,6.457218260000000543e-01,1.761953983713529515e-01,1.271221371736707684e-01
1.542056074766355311e-01,2.453955837444585231e-02,6.530874979999999885e-01,1.787451658510813834e-01,1.296660491021896788e-01
1.520737327188940169e-01,2.453632602613423433e-02,6.604416990000000487e-01,1.766100587450282478e-01,1.275374066927597860e-01
1.545454545454545692e-01,2.452748174082646643e-02,6.677864289999999592e-01,1.790729362862810425e-01,1.300179728046280958e-01
1.524663677130045358e-01,2.422530601933269023e-02,6.765741400000000461e-01,1.766916737323372399e-01,1.282410616936718317e-01
1.504424778761062620e-01,2.393038109453766993e-02,6.839245640000000126e-01,1.743728589706439180e-01,1.265120967815686059e-01
1.484716157205240583e-01,2.364245373685542120e-02,6.927049790000000540e-01,1.721140694573794760e-01,1.248291619836686406e-01
1.551724137931034808e-01,2.364210598804527413e-02,7.015208550000000542e-01,1.788145197811487619e-01,1.315303078050581997e-01
1.574468085106383308e-01,2.363687331748926326e-02,7.089354119999999870e-01,1.810836818281275906e-01,1.338099351931490710e-01
1.554621848739496104e-01,2.362715946031865993e-02,7.163327130000000098e-01,1.790893443342682634e-01,1.318350254136309574e-01
1.535269709543568839e-01,2.335816321835642098e-02,7.251222959999999995e-01,1.768851341727133153e-01,1.301688077360004525e-01
1.557377049180328210e-01,2.334827351534593878e-02,7.339231950000000282e-01,1.790859784333787563e-01,1.323894314026868857e-01
1.538461538461538824e-01,2.308901024815642952e-02,7.427187619999999768e-01,1.769351640943103154e-01,1.307571435979974495e-01
1.520000000000000240e-01,2.283535872694847021e-02,7.515160990000000485e-01,1.748353587269484977e-01,1.291646412730515503e-01
1.501976284584980448e-01,2.258714206686843196e-02,7.588303680000000329e-01,1.727847705253664767e-01,1.276104863916296128e-01
1.484375000000000000e-01,2.234419055725925252e-02,7.662432829999999973e-01,1.707816905572592525e-01,1.260933094427407475e-01
1.467181467181467303e-01,2.210634131404726546e-02,7.736255890000000024e-01,1.688244880321939922e-01,1.246118054040994683e-01
1.488549618320610668e-01,2.210963685249579813e-02,7.824186610000000153e-01,1.709645986845568788e-01,1.267453249795652548e-01
1.509433962264150608e-01,2.187972007695161009e-02,7.898106320000000125e-01,1.728231163033666640e-01,1.290636761494634577e-01
1.492537313432835688e-01,2.188219302053148740e-02,7.985583259999999850e-01,1.711359243638150562e-01,1.273715383227520814e-01
1.549815498154981652e-01,2.188113095738046174e-02,8.059048629999999713e-01,1.768626807728786166e-01,1.331004188581177139e-01
1.532846715328467224e-01,2.187678688440465938e-02,8.133569440000000261e-01,1.751614584172513922e-01,1.314078846484420526e-01
1.552346570397111769e-01,2.186939452371152240e-02,8.221282380000000112e-01,1.771040515634227097e-01,1.333652625159996441e-01
1.571428571428571397e-01,2.165527125241181738e-02,8.294913269999999450e-01,1.787981283952689571e-01,1.354875858904453223e-01
1.590106007067138005e-01,2.184631350127406307e-02,8.410772229999999849e-01,1.808569142079878567e-01,1.371642872054397444e-01
1.608391608391608329e-01,2.183101038741335626e-02,8.512530980000000413e-01,1.826701712265741961e-01,1.390081504517474698e-01
1.591695501730103768e-01,2.162485293906752509e-02,8.622936390000000006e-01,1.807944031120778949e-01,1.375446972339428586e-01
1.609589041095890460e-01,2.142249105131288286e-02,8.689309589999999472e-01,1.823813951609019324e-01,1.395364130582761597e-01
1.661016949152542277e-01,2.177208101138183860e-02,8.768744189999999605e-01,1.878737759266360663e-01,1.443296139038723891e-01
1.644295302013422666e-01,2.157354801221816193e-02,8.835439560000000192e-01,1.860030782135604355e-01,1.428559821891240977e-01
1.661129568106311793e-01,2.155252500466132287e-02,8.927663839999999684e-01,1.876654818152924953e-01,1.445604318059698634e-01
1.644736842105262997e-01,2.135989742463852842e-02,9.007229919999999446e-01,1.858335816351648351e-01,1.431137867858877644e-01
1.661237785016286550e-01,2.133947998881599584e-02,9.086769139999999467e-01,1.874632584904446508e-01,1.447842985128126592e-01
1.645161290322580683e-01,2.115247075889002681e-02,9.204634409999999933e-01,1.856685997911480812e-01,1.433636582733680553e-01
1.693290734824281218e-01,2.129379301941749375e-02,9.283980490000000030e-01,1.906228665018456225e-01,1.480352804630106212e-01
1.677215189873417778e-01,2.111121373320462222e-02,9.387861499999999859e-01,1.888327327205464035e-01,1.466103052541371521e-01
1.661442006269592542e-01,2.093168163763868203e-02,9.454452939999999916e-01,1.870758822645979258e-01,1.452125189893205826e-01
1.677018633540372505e-01,2.075512294222726581e-02,9.546071529999999861e-01,1.884569862962645059e-01,1.469467404118099951e-01
1.723076923076922728e-01,2.088869041409380234e-02,9.612303410000000436e-01,1.931963827217860752e-01,1.514190018935984705e-01
1.737804878048780088e-01,2.086517858775116530e-02,9.716781899999999972e-01,1.946456663926291741e-01,1.529153092171268435e-01
1.752265861027189897e-01,2.098391700835096699e-02,9.783316970000000001e-01,1.962105031110699671e-01,1.542426690943680123e-01
1.766467065868262964e-01,2.095501672866206810e-02,9.862737350000000403e-01,1.976017233154883646e-01,1.556916898581642283e-01
1.750741839762610941e-01,2.078759320374827871e-02,9.954566350000000341e-01,1.958617771800093832e-01,1.542865907725128050e-01
1.735294117647058765e-01,2.062276880871661763e-02,1.002083167000000108e+00,1.941521805734224837e-01,1.529066429559892693e-01
1.749271137026238987e-01,2.059666397783590369e-02,1.011277854999999892e+00,1.955237776804598093e-01,1.543304497247879881e-01
1.763005780346820484e-01,2.056959643632512783e-02,1.019179285999999962e+00,1.968701744710071866e-01,1.557309815983569101e-01
1.747851002865329351e-01,2.041088729054045883e-02,1.025829944999999910e+00,1.951959875770734043e-01,1.543742129959924658e-01
1.732954545454545303e-01,2.025455834852632475e-02,1.035025778999999924e+00,1.935500128939808551e-01,1.530408961969282056e-01
1.718309859154929509e-01,2.010055796187282945e-02,1.041697510999999965e+00,1.919315438773657734e-01,1.517304279536201284e-01
1.703910614525139811e-01,1.994883590536558962e-02,1.053463132999999941e+00,1.903398973578795672e-01,1.504422255471483949e-01
1.689750692520775588e-01,1.979934333140262459e-02,1.062696014999999994e+00,1.887744125834801834e-01,1.491757259206749342e-01
1.703296703296703074e-01,1.977963085932942303e-02,1.071970660999999936e+00,1.901093011889997408e-01,1.505500394703408740e-01
1.689373297002724483e-01,1.963383418656059615e-02,1.078613277000000092e+00,1.885711638868330375e-01,1.493034955137118591e-01
1.702702702702702520e-01,1.949013094700283166e-02,1.086490747999999895e+00,1.897604012172730836e-01,1.507801393232674203e-01
1.689008042895442374e-01,1.947240616688197465e-02,1.093128711999999947e+00,1.883732104564262155e-01,1.494283981226622593e-01
1.675531914893617080e-01,1.933216543279245997e-02,1.101007577000000071e+00,1.868853569221541611e-01,1.482210260565692550e-01
1.662269129287598790e-01,1.919389332103661402e-02,1.107648508999999892e+00,1.854208062497964826e-01,1.470330196077232754e-01
1.675392670157067887e-01,1.905754968679369485e-02,1.116853485999999895e+00,1.865968167025004731e-01,1.484817173289131043e-01
1.662337662337662059e-01,1.904295603745958729e-02,1.126063811000000081e+00,1.852767222712257966e-01,1.471908101963066151e-01
1.675257731958762764e-01,1.890978673121099587e-02,1.137826181000000103e+00,1.864355599270872688e-01,1.486159864646652840e-01
1.662404092071611272e-01,1.889552448260492512e-02,1.145783020999999957e+00,1.851359336897660524e-01,1.473448847245562021e-01
1.649746192893400687e-01,1.876540821394446709e-02,1.152405973000000028e+00,1.837400275032845254e-01,1.462092110753956120e-01
1.687657430730478136e-01,1.875146501543373256e-02,1.159041328000000037e+00,1.875172080884815462e-01,1.500142780576140811e-01
1.674999999999999545e-01,1.873665290005406200e-02,1.165668265999999953e+00,1.862366529000540061e-01,1.487633470999459029e-01
1.662531017369726360e-01,1.861065102014805572e-02,1.172309113999999930e+00,1.848637527571206918e-01,1.476424507168245803e-01
1.650246305418718584e-01,1.848630209124189558e-02,1.178956552999999907e+00,1.835109326331137436e-01,1.465383284506299733e-01
1.662591687041564126e-01,1.836357458095840695e-02,1.190670149000000011e+00,1.846227432851148265e-01,1.478955941231979987e-01
1.674757281553397315e-01,1.835133934761298477e-02,1.199877290000000096e+00,1.858270675029527197e-01,1.491243888077267432e-01
1.686746987951806553e-01,1.833828533898590116e-02,1.207832540000000066e+00,1.870129841341665600e-01,1.503364134561947507e-01
1.698564593301434555e-01,1.832445374498803403e-02,1.215732419999999925e+00,1.881809130751314896e-01,1.515320055851554215e-01
1.686460807600949074e-01,1.830988370768373702e-02,1.222339837000000040e+00,1.869559644677786514e-01,1.503361970524111635e-01
1.674528301886791526e-01,1.819298298087294874e-02,1.231602024000000073e+00,1.856458131695520875e-01,1.492598472078062177e-01
1.662763466042153637e-01,1.807753815155467916e-02,1.238311559000000006e+00,1.843538847557700533e-01,1.481988084526606742e-01
1.651162790697673632e-01,1.796352286019870653e-02,1.247568556000000051e+00,1.830798019299660628e-01,1.471527562095686636e-01
1.639722863741338854e-01,1.785091135764926146e-02,1.257981481000000068e+00,1.818231977317831538e-01,1.461213750164846170e-01
1.628440366972476461e-01,1.773967848849048942e-02,1.267246725999999990e+00,1.805837151857381251e-01,1.451043582087571671e-01
1.617312072892937991e-01,1.762979967490466496e-02,1.276474866999999902e+00,1.793610069641984606e-01,1.441014076143891376e-01
1.606334841628958843e-01,1.752125090100927970e-02,1.283161905999999908e+00,1.781547350639051674e-01,1.431122332618866011e-01
1.595505617977527602e-01,1.741400869765932086e-02,1.292365420000000098e+00,1.769645704954120879e-01,1.421365531000934324e-01
1.584821428571428215e-01,1.730805012770128201e-02,1.299045851000000029e+00,1.757901929848441069e-01,1.411740927294415360e-01
1.596452328159644607e-01,1.730120945345551414e-02,1.308228812999999935e+00,1.769464422694199679e-01,1.423440233625089535e-01
1.585903083700440086e-01,1.719734154702931908e-02,1.317475965999999943e+00,1.757876499170733242e-01,1.413929668230146930e-01
1.575492341356673487e-01,1.709469353560316013e-02,1.324207042000000056e+00,1.746439276712705158e-01,1.404545406000641816e-01
1.565217391304347117e-01,1.699324450274328213e-02,1.332133154000000097e+00,1.735149836331779938e-01,1.395284946276914295e-01
1.555075593952482960e-01,1.689297399377622313e-02,1.340086947999999945e+00,1.724005333890245295e-01,1.386145854014720624e-01
1.545064377682402734e-01,1.679386200364657578e-02,1.347996650000000018e+00,1.713002997718868492e-01,1.377125757645936976e-01
1.556503198294242607e-01,1.679019285382377796e-02,1.354681357000000030e+00,1.724405126832480317e-01,1.388601269756004897e-01
1.546610169491524911e-01,1.669295143941300699e-02,1.361405509999999985e+00,1.713539683885655085e-01,1.379680655097394737e-01
1.578947368421051989e-01,1.678062636235983993e-02,1.368032307000000003e+00,1.746753632044650284e-01,1.411141104797453694e-01
1.569037656903765066e-01,1.668483064564701968e-02,1.374678411999999961e+00,1.735885963360235262e-01,1.402189350447294869e-01
1.559251559251558783e-01,1.659010555410817683e-02,1.380989462999999917e+00,1.725152614792640482e-01,1.393350503710477084e-01
1.549586776859503690e-01,1.649643360305688700e-02,1.387545553000000043e+00,1.714551112890072559e-01,1.384622440828934820e-01
1.560574948665297279e-01,1.649269341676882702e-02,1.393977159999999937e+00,1.725501882832985445e-01,1.395648014497609113e-01
1.551020408163264752e-01,1.640072519737062126e-02,1.401967882999999970e+00,1.715027660136970999e-01,1.387013156189558505e-01
1.541582150101419024e-01,1.630976158597000417e-02,1.409712869999999896e+00,1.704679765961119031e-01,1.378484534241719017e-01
1.532258064516128504e-01,1.621978653381995691e-02,1.416514583999999966e+00,1.694455929854327969e-01,1.370060199177929039e-01
1.523046092184368316e-01,1.613078432311118235e-02,1.424455492000000101e+00,1.684353935415480175e-01,1.361738248953256458e-01
1.536926147704590628e-01,1.615828519245533432e-02,1.428910464999999963e+00,1.698508999629143867e-01,1.375343295780037389e-01
1.526418786692759488e-01,1.586939037166259364e-02,1.453553139000000050e+00,1.685112690409385494e-01,1.367724882976133483e-01
1.535508637236084606e-01,1.583741544333108070e-02,1.477047822000000066e+00,1.693882791669395482e-01,1.377134482802773729e-01
1.563088512241054828e-01,1.572324666213084990e-02,1.501705494000000085e+00,1.720320978862363293e-01,1.405856045619746364e-01
1.589648798521257345e-01,1.576119018792629042e-02,1.523826271999999982e+00,1.747260700400520284e-01,1.432036896641994406e-01
1.615245009074410543e-01,1.571797538439373421e-02,1.551011315000000002e+00,1.772424762918347885e-01,1.458065255230473201e-01
1.604278074866310466e-01,1.553374790379063487e-02,1.575888715999999912e+00,1.759615553904216867e-01,1.448940595828404065e-01
1.611208406304729113e-01,1.535527023750237960e-02,1.601837316999999983e+00,1.764761108679752943e-01,1.457655703929705282e-01
1.600688468158348032e-01,1.524890572548716523e-02,1.625247496999999930e+00,1.753177525413219806e-01,1.448199410903476259e-01
1.573604060913705860e-01,1.501447010667053723e-02,1.655050950999999992e+00,1.723748761980411215e-01,1.423459359847000505e-01
1.580698835274542413e-01,1.491567219212909697e-02,1.681050528000000099e+00,1.729855557195833504e-01,1.431542113353251322e-01
1.587561374795417590e-01,1.481856223229457981e-02,1.705823582000000060e+00,1.735746997118363388e-01,1.439375752472471792e-01
1.561996779388084011e-01,1.460157479961541986e-02,1.731882211000000060e+00,1.708012527384238088e-01,1.415981031391929934e-01
1.568938193343898946e-01,1.451105491590447619e-02,1.757838468999999959e+00,1.714048742502943812e-01,1.423827644184854080e-01
1.560062402496100176e-01,1.436370499302880126e-02,1.783768006000000073e+00,1.703699452426388206e-01,1.416425352565812146e-01
1.582181259600615453e-01,1.427758190025346478e-02,1.813624772999999912e+00,1.724957078603150118e-01,1.439405440598080788e-01
1.588502269288956936e-01,1.424801941540706704e-02,1.837156854000000061e+00,1.730982463443027641e-01,1.446022075134886231e-01
1.594634873323398927e-01,1.416309684128183068e-02,1.859348318000000111e+00,1.736265841736217286e-01,1.453003904910580568e-01
1.600587371512482704e-01,1.407950878898273951e-02,1.882832440999999912e+00,1.741382459402310012e-01,1.459792283622655396e-01
1.591895803183792923e-01,1.394606347887262197e-02,1.908757073999999943e+00,1.731356437972519091e-01,1.452435168395066756e-01
1.597717546362341090e-01,1.386631451076990318e-02,1.937368466999999983e+00,1.736380691470040261e-01,1.459054401254641919e-01
1.575246132208159289e-01,1.368920215640383707e-02,1.962111673999999972e+00,1.712138153772197746e-01,1.438354110644120831e-01
1.567267683772539943e-01,1.356552561169871787e-02,1.990609373000000071e+00,1.702922939889527087e-01,1.431612427655552799e-01
1.545827633378934751e-01,1.339661817552647780e-02,2.017912007000000063e+00,1.679793815134199564e-01,1.411861451623669939e-01
1.538461538461539935e-01,1.327962017098922171e-02,2.041357865000000160e+00,1.671257740171432082e-01,1.405665336751647787e-01
1.531291611185088275e-01,1.316538641649472527e-02,2.068143801999999809e+00,1.662945475350035562e-01,1.399637747020140988e-01
1.550591327201053249e-01,1.309977803960072663e-02,2.095142388000000189e+00,1.681589107597060428e-01,1.419593546805046069e-01
1.543450064850845349e-01,1.303497131854972763e-02,2.119867163999999971e+00,1.673799778036342556e-01,1.413100351665348142e-01
1.523687580025610555e-01,1.288281822260779926e-02,2.148392605000000177e+00,1.652515762251688669e-01,1.394859397799532441e-01
1.542351453855881072e-01,1.282153880602629817e-02,2.175437919000000164e+00,1.670566841916144019e-01,1.414136065795618125e-01
1.535580524344571651e-01,1.276096487949950238e-02,2.202648158000000134e+00,1.663190173139566796e-01,1.407970875549576506e-01
1.516646115906291059e-01,1.261745151547582870e-02,2.227314643000000149e+00,1.642820631061049363e-01,1.390471600751532755e-01
1.510353227771013829e-01,1.251871231029477206e-02,2.253293456999999833e+00,1.635540350873961601e-01,1.385166104668066056e-01
1.504211793020459598e-01,1.242207672526676049e-02,2.276604353999999830e+00,1.628432560273127272e-01,1.379991025767791923e-01
1.498216409036862984e-01,1.232747447520494977e-02,2.301221984000000109e+00,1.621491153788912620e-01,1.374941664284813347e-01
1.515863689776735246e-01,1.227441528285837594e-02,2.325847347999999926e+00,1.638607842605319109e-01,1.393119536948151382e-01
1.533101045296169085e-01,1.226039264307709001e-02,2.350487070999999872e+00,1.655704971726940089e-01,1.410497118865398081e-01
1.538461538461540212e-01,1.224509518854983471e-02,2.376513751000000063e+00,1.660912490347038473e-01,1.416010586576041952e-01
1.543700340522135006e-01,1.219210831430152242e-02,2.402478069999999910e+00,1.665621423665150092e-01,1.421779257379119921e-01
1.548821548821550376e-01,1.213968943146558413e-02,2.429753906999999824e+00,1.670218443136206321e-01,1.427424654506894430e-01
1.553829078801333419e-01,1.208783320363068445e-02,2.462061228000000046e+00,1.674707410837640298e-01,1.432950746765026540e-01
1.547749725576291202e-01,1.200188309817388360e-02,2.484830470999999985e+00,1.667768556558029969e-01,1.427730894594552435e-01
1.541802388707927685e-01,1.191758855395856111e-02,2.509544602000000069e+00,1.660978274247513209e-01,1.422626503168342160e-01
1.557465091299679028e-01,1.190222138290979517e-02,2.541715960999999968e+00,1.676487305128777083e-01,1.438442877470580972e-01
1.551540913921361231e-01,1.182023278080654612e-02,2.566461762999999952e+00,1.669743241729426675e-01,1.433338586113295787e-01
1.577287066246057523e-01,1.183678914931315940e-02,2.593702965999999943e+00,1.695654957739189117e-01,1.458919174752925929e-01
1.571279916753382799e-01,1.175661233259766084e-02,2.621079281000000094e+00,1.688846040079359512e-01,1.453713793427406087e-01
1.565396498455201291e-01,1.167790190991225240e-02,2.658416057999999804e+00,1.682175517554323763e-01,1.448617479356078819e-01
1.569826707441386859e-01,1.160061593166855469e-02,2.681853188999999915e+00,1.685832866758072424e-01,1.453820548124701295e-01
1.574167507568113578e-01,1.158542537381333608e-02,2.706533281000000013e+00,1.690021761306246817e-01,1.458313253829980338e-01
1.578421578421579097e-01,1.153989467755963533e-02,2.729912314999999978e+00,1.693820525197175519e-01,1.463022631645982674e-01
1.582591493570722485e-01,1.146558940852311810e-02,2.753315719000000161e+00,1.697247387655953788e-01,1.467935599485491183e-01
1.586679725759059523e-01,1.145022148467191372e-02,2.780607493000000208e+00,1.701181940605778764e-01,1.472177510912340281e-01
1.590688651794374409e-01,1.140606804041930863e-02,2.809157305999999910e+00,1.704749332198567391e-01,1.476627971390181426e-01
1.604226705091258143e-01,1.139001364484311038e-02,2.836355703000000172e+00,1.718126841539689142e-01,1.490326568642827143e-01
1.607992388201712475e-01,1.131909983047921578e-02,2.859727485000000069e+00,1.721183386506504598e-01,1.494801389896920352e-01
1.592836946277096932e-01,1.124937408565821438e-02,2.884499777999999903e+00,1.705330687133679024e-01,1.480343205420514840e-01
1.587301587301587213e-01,1.118080530734145636e-02,2.907975658999999879e+00,1.699109640375001673e-01,1.475493534228172754e-01
1.591119333950046233e-01,1.111336348296222513e-02,2.932715001000000044e+00,1.702252968779668363e-01,1.479985699120424103e-01
1.576535288725939565e-01,1.104701964290138484e-02,2.960023973999999836e+00,1.687005485154953466e-01,1.466065092296925665e-01
1.562216167120799304e-01,1.095586520250941588e-02,2.983412967000000027e+00,1.671774819145893376e-01,1.452657515095705232e-01
1.557155715571557353e-01,1.089191128019792974e-02,3.009429754000000123e+00,1.666074828373536598e-01,1.448236602769578107e-01
1.552185548617306676e-01,1.082896939754908645e-02,3.031639622000000145e+00,1.660475242592797662e-01,1.443895854641815690e-01
1.538461538461539657e-01,1.074182705358756734e-02,3.058979578999999838e+00,1.645879808997415261e-01,1.431043267925664053e-01
1.542506573181421370e-01,1.070602214777310185e-02,3.086205994000000175e+00,1.649566794659152458e-01,1.435446351703690282e-01
1.537793223284102950e-01,1.064596903434224424e-02,3.108303042999999821e+00,1.644252913627525514e-01,1.431333532940680386e-01
1.524547803617573305e-01,1.056242613552393038e-02,3.138087094999999938e+00,1.630172064972812696e-01,1.418923542262333914e-01
1.511528608027329079e-01,1.048016547915353418e-02,3.161476283999999914e+00,1.616330262818864438e-01,1.406726953235793720e-01
1.507197290431839254e-01,1.039915831395391531e-02,3.187012757999999835e+00,1.611188873571378355e-01,1.403205707292300153e-01
1.519731318219985083e-01,1.041470521413701694e-02,3.212849503999999801e+00,1.623878370361355183e-01,1.415584266078614983e-01
1.515403830141550390e-01,1.035902176127728030e-02,3.236234361000000170e+00,1.618994047754323262e-01,1.411813612528777517e-01
1.511147811725847834e-01,1.030415174922738077e-02,3.258328263000000113e+00,1.614189329218121693e-01,1.408106294233573974e-01
1.531531531531532819e-01,1.031832684514906798e-02,3.282725703000000106e+00,1.634714799983023603e-01,1.428348263080042035e-01
1.519090170593014877e-01,1.024193238991316646e-02,3.309921271999999970e+00,1.621509494492146541e-01,1.416670846693883212e-01
1.522965350523772521e-01,1.021115624954352374e-02,3.341037465999999956e+00,1.625076913019207758e-01,1.420853788028337283e-01
1.510791366906475974e-01,1.013671793236609053e-02,3.367261413000000037e+00,1.612158546230136880e-01,1.409424187582815069e-01
1.522601110229977739e-01,1.012867953448682613e-02,3.393310367000000216e+00,1.623887905574845913e-01,1.421314314885109564e-01
1.518489378442172966e-01,1.007748067836488313e-02,3.419265397000000206e+00,1.619264185225821884e-01,1.417714571658524048e-01
1.514441842310696174e-01,1.000571629616028337e-02,3.454129044000000093e+00,1.614499005272299059e-01,1.414384679349093288e-01
1.518202943454687592e-01,9.998170250109673224e-03,3.480215230999999854e+00,1.618184645955784429e-01,1.418221240953590756e-01
1.521906225980016736e-01,9.969547904919343062e-03,3.504971246999999845e+00,1.621601705029210305e-01,1.422210746930823166e-01
1.510297482837529848e-01,9.900197758870528386e-03,3.531081722000000145e+00,1.609299460426235062e-01,1.411295505248824633e-01
1.498864496593491358e-01,9.831792283181175346e-03,3.557075599000000032e+00,1.597182419425303146e-01,1.400546573761679570e-01
1.517655897821188760e-01,9.824961748979264137e-03,3.588224325000000103e+00,1.615905515310981366e-01,1.419406280331396153e-01
1.506338553318420648e-01,9.778038183935848504e-03,3.615570227000000081e+00,1.604118935157779202e-01,1.408558171479062093e-01
1.509992598075501347e-01,9.751415217655774736e-03,3.640358172000000003e+00,1.607506750252059025e-01,1.412478445898943669e-01
1.513592946362969927e-01,9.724961212894841361e-03,3.662526547000000132e+00,1.610842558491918375e-01,1.416343334234021478e-01
1.517140773158280609e-01,9.698675754862301490e-03,3.688585235000000129e+00,1.614127530706903624e-01,1.420154015609657594e-01
1.520637219406229534e-01,9.672558360136661315e-03,3.711918843999999940e+00,1.617362803007596217e-01,1.423911635804862852e-01
1.524083393242273987e-01,9.646608481879868566e-03,3.737904900999999835e+00,1.620549478061072690e-01,1.427617308423475284e-01
1.520342612419702533e-01,9.602366285808043231e-03,3.761351153000000114e+00,1.616366275277782982e-01,1.424318949561622083e-01
1.516654854712972122e-01,9.558678778501797021e-03,3.784787252000000102e+00,1.612241642497990179e-01,1.421068066927954066e-01
1.527093596059115599e-01,9.533680137765060750e-03,3.810732622000000180e+00,1.622430397436766258e-01,1.431756794681464939e-01
1.537386443046822315e-01,9.544471241281356558e-03,3.835466645999999979e+00,1.632831155459635863e-01,1.441941730634008767e-01
1.547536433032618008e-01,9.536847357678405329e-03,3.862699525000000023e+00,1.642904906609402027e-01,1.452167959455833990e-01
1.536871123363199587e-01,9.477035728401255951e-03,3.892445792999999821e+00,1.631641480647212095e-01,1.442100766079187080e-01
1.540041067761808991e-01,9.452446677356408575e-03,3.922297726000000040e+00,1.634565534535372955e-01,1.445516600988245026e-01
1.549966009517337040e-01,9.444957081005728519e-03,3.947071574000000194e+00,1.644415580327394377e-01,1.455516438707279703e-01
1.559756920999326724e-01,9.420481957333333781e-03,3.971790087000000025e+00,1.653961740572660044e-01,1.465552101425993403e-01
1.562709590878606780e-01,9.412651558025165316e-03,4.004273996000000224e+00,1.656836106458858537e-01,1.468583075298355023e-01
1.572285143237843186e-01,9.404537943265541336e-03,4.030441961000000184e+00,1.666330522670498582e-01,1.478239763805187790e-01
1.561879549966910807e-01,9.348009569472948838e-03,4.057569151000000041e+00,1.655359645661640400e-01,1.468399454272181215e-01
1.564760026298489537e-01,9.324166418535156237e-03,4.081071117999999665e+00,1.658001690483840995e-01,1.471518362113138079e-01
1.554539516655782105e-01,9.268822423830246418e-03,4.108362475999999930e+00,1.647227740894084691e-01,1.461851292417479520e-01
1.544451654769631865e-01,9.214121610503472892e-03,4.135533878000000385e+00,1.636592870874666594e-01,1.452310438664597136e-01
1.534493874919408973e-01,9.160053052694709305e-03,4.165346906999999987e+00,1.626094405446356084e-01,1.442893344392461863e-01
1.537475976937862365e-01,9.137869058239390593e-03,4.191315653000000196e+00,1.628854667520256150e-01,1.446097286355468581e-01
1.540420114576704358e-01,9.115816961549297326e-03,4.219750837000000310e+00,1.631578284192197192e-01,1.449261944961211523e-01
1.530676786843771231e-01,9.063325713606077555e-03,4.244463020000000419e+00,1.621310043979831972e-01,1.440043529707710490e-01
1.527341294783156334e-01,9.011426735570489399e-03,4.270537938999999561e+00,1.617455562138861158e-01,1.437227027427451509e-01
1.530293566520925519e-01,9.005513368418703243e-03,4.296565400999999618e+00,1.620348700205112569e-01,1.440238432836738469e-01
1.545623836126630291e-01,9.014151191260708421e-03,4.322516111999999744e+00,1.635765348039237288e-01,1.455482324214023293e-01
1.554595928439235497e-01,9.007512638645935252e-03,4.348452886999999656e+00,1.644671054825694867e-01,1.464520802052776127e-01
1.557326793378295549e-01,8.986238248870756160e-03,4.378292141000000193e+00,1.647189175867003197e-01,1.467464410889587900e-01
1.553930530164533419e-01,8.950795855019113775e-03,4.400490168000000146e+00,1.643438488714724643e-01,1.464422571614342194e-01
1.568746214415505380e-01,8.944070186553054400e-03,4.425147668000000145e+00,1.658186916281035872e-01,1.479305512549974888e-01
1.577363034316676405e-01,8.951028714182285989e-03,4.450150292000000007e+00,1.666873321458499368e-01,1.487852747174853441e-01
1.579892280071812927e-01,8.916209892803896378e-03,4.479984442000000122e+00,1.669054378999851873e-01,1.490730181143773980e-01
1.576442593694229177e-01,8.895421410251657876e-03,4.507409855999999770e+00,1.665396807796745704e-01,1.487488379591712651e-01
1.573033707865167941e-01,8.847668447104476211e-03,4.534826443000000040e+00,1.661510392336212616e-01,1.484557023394123265e-01
1.563786008230451940e-01,8.813933777605678990e-03,4.557087831999999672e+00,1.651925346006508644e-01,1.475646670454395237e-01
1.572180011689070234e-01,8.793927593552665345e-03,4.585256930999999980e+00,1.660119287624596818e-01,1.484240735753543650e-01
1.568855316676350531e-01,8.774037736578624638e-03,4.608242646999999970e+00,1.656595694042136691e-01,1.481114939310564371e-01
1.565569035239744999e-01,8.741152389750738924e-03,4.638177058000000130e+00,1.652980559137252337e-01,1.478157511342237662e-01
1.568064330844341769e-01,8.721623626257800355e-03,4.662929959000000402e+00,1.655280567106919842e-01,1.480848094581763696e-01
1.559109080525413193e-01,8.676381062182094914e-03,4.691595626999999880e+00,1.645872891147234229e-01,1.472345269903592158e-01
1.561612720045427449e-01,8.644484473206976230e-03,4.717573211999999572e+00,1.648057564777497264e-01,1.475167875313357635e-01
1.564088085827215202e-01,8.638385986071091260e-03,4.748677744000000089e+00,1.650471945687926045e-01,1.477704225966504359e-01
1.560920830993822450e-01,8.606952138354240570e-03,4.772192006000000042e+00,1.646990352377364908e-01,1.474851309610279992e-01
1.557788944723616786e-01,8.563278966224351085e-03,4.794373964000000043e+00,1.643421734385860367e-01,1.472156155061373206e-01
1.560244308717377848e-01,8.557441917579308374e-03,4.824143473000000348e+00,1.645818727893171018e-01,1.474669889541584678e-01
1.562672556598563023e-01,8.539154630138445085e-03,4.851462159999999635e+00,1.648064102899947370e-01,1.477281010297178676e-01
1.565074135090607776e-01,8.520966980774770036e-03,4.874932925000000417e+00,1.650283804898355355e-01,1.479864465282860198e-01
1.583833970507917688e-01,8.538889960493463438e-03,4.901030235000000346e+00,1.669222870112852253e-01,1.498445070902983123e-01
1.580662683324278728e-01,8.508705959599136351e-03,4.927101440000000387e+00,1.665749742920270005e-01,1.495575623728287451e-01
1.582928146947594483e-01,8.490591224438714599e-03,4.949293542000000379e+00,1.667834059191981577e-01,1.498022234703207389e-01
1.585169263836645193e-01,8.472577299817542554e-03,4.979130924999999763e+00,1.669895036834820601e-01,1.500443490838469784e-01
1.587386424371992066e-01,8.454663531393926540e-03,5.003860773999999623e+00,1.671933059685931366e-01,1.502839789058052766e-01
1.584263689526846097e-01,8.425392316137375257e-03,5.027250152999999777e+00,1.668517612688219798e-01,1.500009766365472397e-01
1.581173982020094015e-01,8.384977095207985648e-03,5.050560137999999810e+00,1.665023752972173976e-01,1.497324211068014055e-01
1.583377169910572257e-01,8.378984679697304427e-03,5.076467914000000192e+00,1.667167016707545302e-01,1.499587323113599213e-01
1.580324437467293397e-01,8.350455427871744662e-03,5.106214196999999899e+00,1.663828991746010844e-01,1.496819883188575950e-01
1.582509109838624584e-01,8.333333333333333218e-03,5.129654259999999688e+00,1.665842443171957898e-01,1.499175776505291269e-01
1.579492490937337013e-01,8.305258980935040919e-03,5.158221237000000237e+00,1.662545080746687387e-01,1.496439901127986638e-01
1.591962905718700416e-01,8.299363777508023815e-03,5.186851358000000189e+00,1.674956543493780758e-01,1.508969267943620074e-01
1.588928754484878469e-01,8.282515170467571325e-03,5.213178352999999987e+00,1.671753906189554217e-01,1.506103602780202722e-01
1.585925548189698053e-01,8.255002953496130141e-03,5.236673735000000107e+00,1.668475577724659320e-01,1.503375518654736787e-01
1.593099949264331905e-01,8.238427776670522590e-03,5.258850029999999620e+00,1.675484227031037165e-01,1.510715671497626644e-01
1.590106007067136895e-01,8.221940099960941065e-03,5.280515529999999735e+00,1.672325408066746288e-01,1.507886606067527502e-01
1.587142139628326676e-01,8.195034762927622465e-03,5.306301455999999916e+00,1.669092487257602953e-01,1.505191791999050399e-01
1.584207896051973152e-01,8.168368020483591022e-03,5.332258797999999800e+00,1.665891576256809115e-01,1.502524215847137190e-01
1.580199904807232658e-01,7.963145629806685569e-03,5.603837828999999715e+00,1.659831361105299496e-01,1.500568448509165820e-01
1.576556110858698956e-01,7.763501098620913428e-03,5.854356512999999929e+00,1.654191121844908186e-01,1.498921099872489726e-01
1.599304650152105489e-01,7.645927026005043883e-03,6.103970188999999991e+00,1.675763920412156049e-01,1.522845379892054929e-01
1.591003748438148679e-01,7.469059114466389607e-03,6.386937543000000161e+00,1.665694339582812489e-01,1.516313157293484870e-01
1.591363454618153483e-01,7.318713645701075202e-03,6.665206172000000429e+00,1.664550591075164288e-01,1.518176318161142679e-01
1.610918877354863277e-01,7.212043815720515019e-03,6.922355635999999812e+00,1.683039315512068479e-01,1.538798439197658074e-01
1.606812291743797416e-01,7.069840420705012472e-03,7.190200685999999841e+00,1.677510695950847619e-01,1.536113887536747213e-01
1.617279543020349875e-01,6.954385852459451546e-03,7.463520978000000028e+00,1.686823401544944312e-01,1.547735684495755437e-01
1.630472250947948842e-01,6.861883698455533906e-03,7.724624422999999851e+00,1.699091087932504129e-01,1.561853413963393555e-01
1.622792402532489409e-01,6.728082121204864534e-03,7.995511912999999637e+00,1.690073223744538167e-01,1.555511581320440651e-01
1.634956465656240976e-01,6.644047919550423800e-03,8.264224779999999271e+00,1.701396944851745197e-01,1.568515986460736755e-01
1.649484536082476416e-01,6.562632573572698552e-03,8.530790816999999748e+00,1.715110861818203436e-01,1.583858210346749396e-01
1.644956073916997719e-01,6.455251989357202458e-03,8.797684083000000044e+00,1.709508593810569743e-01,1.580403554023425694e-01
1.646574536900913821e-01,6.362073530163026534e-03,9.071211113000000381e+00,1.710195272202544026e-01,1.582953801599283616e-01
1.656669522993432231e-01,6.285870172476748854e-03,9.326901630000000054e+00,1.719528224718199771e-01,1.593810821268664690e-01
1.657872813107471588e-01,6.199710461400016054e-03,9.586962739000000511e+00,1.719869917721471853e-01,1.595875708493471323e-01
1.656309105647123525e-01,6.113003750975797707e-03,9.858224511999999606e+00,1.717439143156881398e-01,1.595179068137365652e-01
1.660089450144700274e-01,6.037505728450477324e-03,1.011568417900000050e+01,1.720464507429204926e-01,1.599714392860195622e-01
1.655985644706487181e-01,5.953656973507812436e-03,1.037948651399999989e+01,1.715522214441565219e-01,1.596449074971409143e-01
1.652086978255437322e-01,5.873179116392868507e-03,1.064662446300000020e+01,1.710818769419366059e-01,1.593355187091508585e-01
1.648378444281884125e-01,5.795853642597275854e-03,1.090653824800000038e+01,1.706336980707856832e-01,1.590419907855911419e-01
1.651987621994763789e-01,5.731436213285803424e-03,1.115778468999999973e+01,1.709301984127621910e-01,1.594673259861905668e-01
1.657754010695187685e-01,5.672288024642518217e-03,1.143279298600000082e+01,1.714476890941612763e-01,1.601031130448762607e-01
1.660986139513746795e-01,5.608733497336867296e-03,1.168948492300000019e+01,1.717073474487115503e-01,1.604898804540378088e-01
1.675183292601643836e-01,5.567997724230891281e-03,1.197690000499999918e+01,1.730863269843952723e-01,1.619503315359334950e-01
1.671375787872200480e-01,5.502115583575357440e-03,1.224501786299999928e+01,1.726396943707954046e-01,1.616354632036446914e-01
1.671984684109763530e-01,5.444037439256977674e-03,1.250440700300000074e+01,1.726425058502333298e-01,1.617544309717193762e-01
1.668402416163298763e-01,5.382392291107167617e-03,1.277736006800000013e+01,1.722226339074370560e-01,1.614578493252226965e-01
1.667006733319731371e-01,5.325383869434206427e-03,1.304049835200000018e+01,1.720260572014073452e-01,1.613752894625389289e-01
1.667666466706659856e-01,5.272676002035824212e-03,1.328975580900000075e+01,1.720393226727018055e-01,1.614939706686301657e-01
1.664379533424820146e-01,5.214130204891785809e-03,1.354303232300000026e+01,1.716520835473737960e-01,1.612238231375902331e-01
1.668909825033649541e-01,5.171789429936164348e-03,1.381133257199999953e+01,1.720627719333011063e-01,1.617191930734288019e-01
1.656291265798907342e-01,5.107210964600710987e-03,1.407624961500000005e+01,1.707363375444914400e-01,1.605219156152900284e-01
1.653397518977968161e-01,5.056139933105168946e-03,1.434509730599999955e+01,1.703958918309019799e-01,1.602836119646916524e-01
1.656062534084713767e-01,5.013184266496709639e-03,1.460332761099999921e+01,1.706194376749680941e-01,1.605930691419746592e-01
1.653276200678451824e-01,4.964855197687024525e-03,1.487157372499999930e+01,1.702924752655322060e-01,1.603627648701581587e-01
1.643571303280128015e-01,4.907379186443301677e-03,1.512861607399999997e+01,1.692645095144560963e-01,1.594497511415695068e-01
1.642820203413206670e-01,4.866070673800235342e-03,1.539865656199999933e+01,1.691480910151209049e-01,1.594159496675204291e-01
1.643789188273175883e-01,4.825786643159253597e-03,1.567253452499999966e+01,1.692047054704768350e-01,1.595531321841583416e-01
1.643059490084987362e-01,4.784537258810403829e-03,1.592810391000000081e+01,1.690904862673091313e-01,1.595214117496883410e-01
1.642353712506147423e-01,4.744327106601852785e-03,1.618001694699999859e+01,1.689796983572166011e-01,1.594910441440128834e-01
1.635220125786164269e-01,4.697672386932408815e-03,1.645370199199999917e+01,1.682196849655488435e-01,1.588243401916840103e-01
1.626725916521187532e-01,4.650469613962711357e-03,1.671532184200000160e+01,1.673230612660814576e-01,1.580221220381560487e-01
1.616934853929073157e-01,4.602767193566069219e-03,1.698415319900000142e+01,1.662962525864733754e-01,1.570907181993412560e-01
1.618212582679588729e-01,4.566917190438005841e-03,1.726104828500000110e+01,1.663881754583968753e-01,1.572543410775208705e-01
1.619451598242691304e-01,4.535317357790451427e-03,1.752206760800000040e+01,1.664804771820595775e-01,1.574098424664786833e-01
1.617669004626175744e-01,4.499335715949002480e-03,1.778706453999999937e+01,1.662662361785665899e-01,1.572675647466685589e-01
1.612998088516395256e-01,4.460911078098001720e-03,1.803996190599999849e+01,1.657607199297375378e-01,1.568388977735415135e-01
1.622953195189104081e-01,4.437867839705990358e-03,1.829442677700000175e+01,1.667331873586163915e-01,1.578574516792044247e-01
1.624053706613342030e-01,4.408838014470523731e-03,1.856425674300000139e+01,1.668142086758047371e-01,1.579965326468636688e-01
1.630756231516687915e-01,4.384940115282325718e-03,1.882552348800000175e+01,1.674605632669511068e-01,1.586906830363864762e-01
1.626163032912094908e-01,4.349431608223064752e-03,1.908247878799999953e+01,1.669657348994325607e-01,1.582668716829864208e-01
1.628544035063687612e-01,4.322077272985357967e-03,1.935021755600000049e+01,1.671764807793541252e-01,1.585323262333833971e-01
1.632211863261718576e-01,4.296657217990287013e-03,1.962146957899999933e+01,1.675178435441621316e-01,1.589245291081815836e-01
1.631782429009460966e-01,4.266054041007445730e-03,1.987591688399999867e+01,1.674442969419535354e-01,1.589121888599386578e-01
1.633995526904351570e-01,4.241595456410201213e-03,2.013652976899999913e+01,1.676411481468453590e-01,1.591579572340249549e-01
1.629658485910917276e-01,4.209450808808520156e-03,2.040263779800000066e+01,1.671752993999002512e-01,1.587563977822832040e-01
1.630560184591716422e-01,4.183305346933335368e-03,2.065957866100000118e+01,1.672393238061049836e-01,1.588727131122383007e-01
1.647892671813691312e-01,4.174442655585500379e-03,2.093584801500000125e+01,1.689637098369546342e-01,1.606148245257836282e-01
1.643544556930381373e-01,4.143866416221019845e-03,2.119518837700000091e+01,1.684983221092591632e-01,1.602105892768171114e-01
1.652882360202442003e-01,4.127575615567618227e-03,2.145178825400000022e+01,1.694158116358118193e-01,1.611606604046765812e-01
1.648579441531518308e-01,4.098037479771418461e-03,2.173307906799999856e+01,1.689559816329232467e-01,1.607599066733804150e-01
1.661245633056255833e-01,4.085785690100509487e-03,2.198937264299999939e+01,1.702103489957260962e-01,1.620387776155250703e-01
1.660516605166049431e-01,4.059507767075188484e-03,2.225428761399999900e+01,1.701111682836801420e-01,1.619921527495297442e-01
1.664510057640275764e-01,4.040594858574814326e-03,2.252581433699999991e+01,1.704916006226023795e-01,1.624104109054527734e-01
1.668410649924425837e-01,4.020792139166349914e-03,2.279194156899999868e+01,1.708618571316089241e-01,1.628202728532762433e-01
1.664176531433167461e-01,3.993551235418476945e-03,2.304382547200000175e+01,1.704112043787352204e-01,1.624241019078982717e-01
1.671400977161685286e-01,3.976594648207655049e-03,2.330670451399999976e+01,1.711166923643761828e-01,1.631635030679608744e-01
1.666104932030108843e-01,3.950245663501866962e-03,2.356798372000000086e+01,1.705607388665127400e-01,1.626602475395090286e-01
1.664259526719251703e-01,3.926492762185218761e-03,2.382223763200000022e+01,1.703524454341103778e-01,1.624994599097399628e-01
1.656960773541366616e-01,3.897988429358911940e-03,2.407195194699999874e+01,1.695940657834955623e-01,1.617980889247777609e-01
1.653081186827516091e-01,3.873100836683050514e-03,2.434536564300000094e+01,1.691812195194346558e-01,1.614350178460685625e-01
1.651435329534455820e-01,3.850678842946716075e-03,2.459789851000000027e+01,1.689942117963922907e-01,1.612928541104988733e-01
1.650888203382616937e-01,3.829628771172567496e-03,2.485471876500000121e+01,1.689184491094342655e-01,1.612591915670891218e-01
1.649300073676453759e-01,3.807945080842378878e-03,2.510323972899999845e+01,1.687379524484877436e-01,1.611220622868030083e-01
1.648786584730754512e-01,3.787583102339087474e-03,2.536925490999999866e+01,1.686662415754145439e-01,1.610910753707363585e-01
1.641067931141117764e-01,3.760912139529754873e-03,2.562914570099999878e+01,1.678677052536415304e-01,1.603458809745820224e-01
1.635547393123149840e-01,3.736605719219138286e-03,2.589877520199999950e+01,1.672913450315341166e-01,1.598181335930958513e-01
1.638218361781636212e-01,3.719200503737984248e-03,2.615859576700000133e+01,1.675410366819015950e-01,1.601026356744256474e-01


==> 8d4p3o.csv <==
mean, sem, time, max_sem, min_sem
1.000000000000000000e+00,nan,2.918157000000000216e-03,nan,nan
1.000000000000000000e+00,0.000000000000000000e+00,9.803766000000000216e-03,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00,1.655712900000000029e-02,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00,2.337694300000000072e-02,1.000000000000000000e+00,1.000000000000000000e+00
1.000000000000000000e+00,0.000000000000000000e+00,3.014652799999999883e-02,1.000000000000000000e+00,1.000000000000000000e+00
9.375000000000000000e-01,6.666666666666665186e-02,3.684736100000000208e-02,1.004166666666666652e+00,8.708333333333333481e-01
8.947368421052631637e-01,7.622159339667060329e-02,4.351476299999999797e-02,9.709584355019337254e-01,8.185152487085926021e-01
8.636363636363636465e-01,6.563832739090581792e-02,5.434252900000000053e-02,9.292746910272694505e-01,7.979980362454578424e-01
8.800000000000000044e-01,6.895966054592131411e-02,6.117153100000000121e-02,9.489596605459212908e-01,8.110403394540787181e-01
8.571428571428572063e-01,6.966962541673779596e-02,6.783197300000000374e-02,9.268124825595950300e-01,7.874732317261193826e-01
8.709677419354838745e-01,6.312427686319992126e-02,7.448135599999999856e-02,9.340920187986837542e-01,8.078434650722839949e-01
8.823529411764705621e-01,5.769525080199930378e-02,8.120227200000000589e-02,9.400481919784698936e-01,8.246576903744712306e-01
8.918918918918918859e-01,5.312127152597304752e-02,8.787264999999999660e-02,9.450131634178648987e-01,8.387706203659188731e-01
8.750000000000000000e-01,5.423355275954148957e-02,9.450852399999999653e-02,9.292335527595414479e-01,8.207664472404585521e-01
8.604651162790697416e-01,5.057601944205111083e-02,1.012110060000000061e-01,9.110411357211208871e-01,8.098890968370185961e-01
8.478260869565217295e-01,5.124707431905383553e-02,1.079040089999999952e-01,8.990731612755755719e-01,7.965790126374678870e-01
8.367346938775509502e-01,5.436067275445351232e-02,1.145028329999999983e-01,8.910953666320045041e-01,7.823740211230973962e-01
8.461538461538461453e-01,5.143089038668235274e-02,1.211900810000000051e-01,8.975847365405285050e-01,7.947229557671637856e-01
8.545454545454546080e-01,4.879689797371374732e-02,1.278489519999999879e-01,9.033423525191683900e-01,8.057485565717408260e-01
8.620689655172414367e-01,4.641668966779984029e-02,1.345017410000000080e-01,9.084856551850413187e-01,8.156522758494415548e-01
8.524590163934425702e-01,4.648673949797449412e-02,1.411845720000000082e-01,8.989457558914171198e-01,8.059722768954680205e-01
8.593750000000000000e-01,4.444078691701822126e-02,1.478694640000000060e-01,9.038157869170182490e-01,8.149342130829817510e-01
8.656716417910448325e-01,4.256553228960335833e-02,1.546130920000000075e-01,9.082371740806481908e-01,8.231061095014414741e-01
8.714285714285714413e-01,4.084071463598801244e-02,1.613352299999999961e-01,9.122692860645594815e-01,8.305878567925834011e-01
8.767123287671233500e-01,3.924911410142246232e-02,1.680387150000000052e-01,9.159614428685458609e-01,8.374632146657008391e-01
8.684210526315789824e-01,3.951659855758794110e-02,1.746881479999999875e-01,9.079376511891669166e-01,8.289044540739910483e-01
8.481012658227848888e-01,3.966375060019727145e-02,1.814606510000000006e-01,8.877650164229821117e-01,8.084375152225876660e-01
8.536585365853659457e-01,3.971779738801336362e-02,1.881254589999999949e-01,8.933763339733793440e-01,8.139407391973525474e-01
8.470588235294118640e-01,3.840948985270464799e-02,1.947433580000000053e-01,8.854683133821165120e-01,8.086493336767072160e-01
8.522727272727272929e-01,3.844315810763210967e-02,2.014553839999999874e-01,8.907158853803593956e-01,8.138295691650951902e-01
8.571428571428570953e-01,3.726314667540285563e-02,2.080789540000000104e-01,8.944060038182599648e-01,8.198797104674542258e-01
8.617021276595743240e-01,3.615262258846415472e-02,2.147956239999999906e-01,8.978547502480385134e-01,8.255495050711101346e-01
8.556701030927833518e-01,3.621078237533564836e-02,2.214405120000000060e-01,8.918808854681190557e-01,8.194593207174476479e-01
8.499999999999997558e-01,3.621904876770890014e-02,2.280262879999999936e-01,8.862190487677086281e-01,8.137809512322908834e-01
8.642714570858281986e-01,1.534532364975830891e-02,1.076458278000000046e+00,8.796167807355864676e-01,8.489261334360699296e-01
8.598848368522072905e-01,1.524853669014225761e-02,1.117101233000000082e+00,8.751333735423495463e-01,8.446363001620650346e-01
8.632162661737523557e-01,1.481223780239022611e-02,1.158089501000000077e+00,8.780285039761426269e-01,8.484040283713620845e-01
8.645276292335118962e-01,1.448556856124950422e-02,1.199082125000000110e+00,8.790131977947613917e-01,8.500420606722624006e-01
8.674698795180729727e-01,1.410139505600243107e-02,1.239829134000000055e+00,8.815712745740753586e-01,8.533684844620705867e-01
8.702163061564066604e-01,1.366568939323841402e-02,1.280566370999999926e+00,8.838819955496450831e-01,8.565506167631682377e-01
8.711755233494370421e-01,1.347425801849929002e-02,1.321234054999999907e+00,8.846497813679363720e-01,8.577012653309377122e-01
8.751950078003127853e-01,1.308303803380748455e-02,1.361843377000000022e+00,8.882780458341202889e-01,8.621119697665052817e-01
8.698940998487149079e-01,1.304838440020582822e-02,1.402445589000000048e+00,8.829424842489207448e-01,8.568457154485090710e-01
8.722466960352431853e-01,1.281867607474133051e-02,1.443020084999999897e+00,8.850653721099844828e-01,8.594280199605018877e-01
8.716119828815983572e-01,1.266046171677865859e-02,1.483641452999999943e+00,8.842724445983770609e-01,8.589515211648196535e-01
8.737864077669907914e-01,1.239221892651031637e-02,1.524339926999999983e+00,8.861786266935011147e-01,8.613941888404804681e-01
8.744939271255066648e-01,1.219381707492570889e-02,1.565443837999999976e+00,8.866877442004323928e-01,8.623001100505809369e-01
8.738501971090676390e-01,1.205827477370679038e-02,1.606025647000000056e+00,8.859084718827744398e-01,8.617919223353608382e-01
8.745198463508331299e-01,1.182314150464972360e-02,1.646709669999999903e+00,8.863429878554828223e-01,8.626967048461834375e-01
8.751560549313366355e-01,1.169999411657586530e-02,1.687468503999999925e+00,8.868560490479124869e-01,8.634560608147607841e-01
8.721071863581005834e-01,1.167594033849192817e-02,1.728136571999999926e+00,8.837831266965925359e-01,8.604312460196086310e-01
8.692033293697984941e-01,1.164655564931497272e-02,1.768890373999999932e+00,8.808498850191134322e-01,8.575567737204835561e-01
8.710801393728230257e-01,1.143950849331066416e-02,1.809990696000000066e+00,8.825196478661336830e-01,8.596406308795123685e-01
8.717366628830883757e-01,1.128391468840041732e-02,1.850681746000000016e+00,8.830205775714887739e-01,8.604527481946879774e-01
8.712541620421760946e-01,1.117544101499932767e-02,1.891309013000000094e+00,8.824296030571754379e-01,8.600787210271767513e-01
8.707926167209562029e-01,1.106991167426818121e-02,1.931633778999999995e+00,8.818625283952243876e-01,8.597227050466880183e-01
8.703506907545170979e-01,1.096720388943486606e-02,1.970311471999999897e+00,8.813178946439519379e-01,8.593834868650822578e-01
8.699271592091576411e-01,1.086720119430895949e-02,2.008792494999999789e+00,8.807943604034665919e-01,8.590599580148486902e-01
8.705402650356782734e-01,1.073393483701162374e-02,2.048292990000000202e+00,8.812741998726898451e-01,8.598063301986667017e-01
8.721278721278725721e-01,1.057013376110859347e-02,2.089900806999999805e+00,8.826980058889811742e-01,8.615577383667639699e-01
8.726738491674835840e-01,1.044670703708963644e-02,2.130565412999999797e+00,8.831205562045731927e-01,8.622271421303939753e-01
8.731988472622483899e-01,1.032734717067706857e-02,2.171149762000000205e+00,8.835261944329254602e-01,8.628715000915713196e-01
8.737040527803963119e-01,1.021184107182585357e-02,2.211572206000000040e+00,8.839158938522221343e-01,8.634922117085704896e-01
8.732654949121186894e-01,1.013168437615685237e-02,2.251742688999999853e+00,8.833971792882755469e-01,8.631338105359618318e-01
8.737511353315168261e-01,1.002253456274938143e-02,2.292198732000000128e+00,8.837736698942662006e-01,8.637286007687674516e-01
8.742194469223908415e-01,9.916715096491049083e-03,2.332693331000000203e+00,8.841361620188818993e-01,8.643027318258997838e-01
8.746713409290101104e-01,9.784592189056371195e-03,2.372489348000000220e+00,8.844559331180664730e-01,8.648867487399537479e-01
8.751076658053406065e-01,9.714429817450472016e-03,2.412890710000000105e+00,8.848220956227911271e-01,8.653932359878900860e-01
8.755292125317530871e-01,9.617671034895783691e-03,2.453425082999999951e+00,8.851468835666488344e-01,8.659115414968573399e-01
8.767693588676105376e-01,9.496157083331721593e-03,2.493803385000000095e+00,8.862655159509422731e-01,8.672732017842788022e-01
8.746928746928750442e-01,9.485631337624403706e-03,2.534198869999999992e+00,8.841785060304994115e-01,8.652072433552506769e-01
8.759065269943595577e-01,9.369532774462022151e-03,2.574334244000000105e+00,8.852760597688216215e-01,8.665369942198974940e-01
8.770816812053925382e-01,9.256857492959945713e-03,2.613539852999999802e+00,8.863385386983524405e-01,8.678248237124326359e-01
8.774395003903197043e-01,9.172642395684391450e-03,2.653201946999999894e+00,8.866121427860040871e-01,8.682668579946353216e-01
8.770176787086855219e-01,9.115164047574552189e-03,2.693489703000000013e+00,8.861328427562600307e-01,8.679025146611110131e-01
8.781226343679030544e-01,9.010695775323561418e-03,2.733891348999999860e+00,8.871333301432265950e-01,8.691119385925795138e-01
8.791946308724832848e-01,8.909125271889209441e-03,2.774564849999999971e+00,8.881037561443725359e-01,8.702855056005940337e-01
8.795003673769287156e-01,8.833623336601844137e-03,2.815212526999999909e+00,8.883339907135305857e-01,8.706667440403268454e-01
8.783490224475015706e-01,8.805311640900400152e-03,2.855719789000000119e+00,8.871543340884019413e-01,8.695437108066012000e-01
8.793718772305494369e-01,8.710347585890610561e-03,2.896414936999999856e+00,8.880822248164400579e-01,8.706615296446588159e-01
8.789584799437013540e-01,8.661477349699237341e-03,2.936922904999999862e+00,8.876199572934005966e-01,8.702970025940021115e-01
8.785565579458705088e-01,8.613336178013603073e-03,2.977552584000000113e+00,8.871698941238841396e-01,8.699432217678568779e-01
8.781656399726209816e-01,8.565910097830767289e-03,3.017559433000000180e+00,8.867315500704517905e-01,8.695997298747901727e-01
8.784604996623897044e-01,8.498888396301296916e-03,3.056926781000000037e+00,8.869593880586910117e-01,8.699616112660883971e-01
8.780812791472343282e-01,8.433373280819056461e-03,3.096825711999999786e+00,8.865146524280533846e-01,8.696479058664152717e-01
8.790269559500319962e-01,8.369310216509514774e-03,3.137237638999999856e+00,8.873962661665415474e-01,8.706576457335224450e-01
8.799480856586623378e-01,8.287346188237681641e-03,3.177789499999999823e+00,8.882354318469000143e-01,8.716607394704246614e-01
8.802049967969243216e-01,8.226373351345118295e-03,3.218352659999999865e+00,8.884313701482694503e-01,8.719786234455791929e-01
8.810879190385826343e-01,8.147988179956756200e-03,3.258836432999999921e+00,8.892359072185394009e-01,8.729399308586258677e-01
8.813241723922543569e-01,8.089881167131657627e-03,3.299401032000000011e+00,8.894140535593859642e-01,8.732342912251227496e-01
8.809376927822326619e-01,8.051044037398978268e-03,3.339973206999999888e+00,8.889887368196316419e-01,8.728866487448336819e-01
8.811700182815349613e-01,7.994989622986030040e-03,3.380419741999999950e+00,8.891650079045210209e-01,8.731750286585489018e-01
8.819987959060798799e-01,7.922592034864501045e-03,3.420929764999999900e+00,8.899213879409443306e-01,8.740762038712154292e-01
8.834027364663883386e-01,7.834483249564346344e-03,3.461434123000000085e+00,8.912372197159527110e-01,8.755682532168239662e-01
8.835978835978827162e-01,7.782550557444210641e-03,3.501925985999999824e+00,8.913804341553269728e-01,8.758153330404384596e-01
8.837884950610102042e-01,7.731618321802464881e-03,3.542443303999999848e+00,8.915201133828126734e-01,8.760568767392077349e-01
8.828259620907515925e-01,7.698141921829129014e-03,3.583635495999999865e+00,8.905241040125807528e-01,8.751278201689224323e-01
8.818852924474722688e-01,7.681133495186048994e-03,3.624196879999999954e+00,8.895664259426583342e-01,8.742041589522862033e-01
8.815272318921948402e-01,7.663809891466036132e-03,3.664904479000000048e+00,8.891910417836609293e-01,8.738634220007287512e-01
8.828428650749576834e-01,7.584292772139875766e-03,3.705944929999999804e+00,8.904271578470975834e-01,8.752585723028177833e-01
8.830313014827009255e-01,7.537199360163390066e-03,3.746839626999999950e+00,8.905685008428643190e-01,8.754941021225375319e-01
8.843020097772942290e-01,7.460619491628702089e-03,3.788006941999999988e+00,8.917626292689229128e-01,8.768413902856655451e-01
8.839333691563666662e-01,7.430621555413022966e-03,3.828619677999999915e+00,8.913639907117797412e-01,8.765027476009535912e-01
8.846358320042519985e-01,7.371481029545570891e-03,3.869600044999999877e+00,8.920073130337975442e-01,8.772643509747064527e-01
8.853235139400307263e-01,7.313498206272542324e-03,3.910493651999999987e+00,8.926370121463033103e-01,8.780100157337581424e-01
8.854763144195721969e-01,7.271049228376714156e-03,3.951341848000000212e+00,8.927473636479489327e-01,8.782052651911954610e-01
8.866563626996386560e-01,7.200869318277710110e-03,3.992264217999999865e+00,8.938572320179163366e-01,8.794554933813609754e-01
8.862825089240176091e-01,7.174292041734376020e-03,4.033038584999999898e+00,8.934568009657519738e-01,8.791082168822832443e-01
8.864209994952038096e-01,7.134141715519364338e-03,4.073894881000000190e+00,8.935551412107232139e-01,8.792868577796844054e-01
8.855572213893045941e-01,7.108253205381466315e-03,4.114858025000000197e+00,8.926654745946860370e-01,8.784489681839231512e-01
8.852053438891631654e-01,7.095911996827038333e-03,4.155659475000000214e+00,8.923012558859901855e-01,8.781094318923361453e-01
8.853503184713368279e-01,7.057128435077416988e-03,4.196524618999999845e+00,8.924074469064142701e-01,8.782931900362593858e-01
8.864628820960691602e-01,6.992990232318641898e-03,4.237282160000000353e+00,8.934558723283878567e-01,8.794698918637504637e-01
8.870735223450255669e-01,6.942910018581180051e-03,4.277975023999999848e+00,8.940164323636067278e-01,8.801306123264444059e-01
8.881485007139451326e-01,6.880941018047926662e-03,4.317480757000000224e+00,8.950294417319930584e-01,8.812675596958972069e-01
8.873173031588865722e-01,6.857991599295306002e-03,4.357908888999999952e+00,8.941752947581819155e-01,8.804593115595912289e-01
8.865016347501156746e-01,6.847572220506080963e-03,4.398521920000000307e+00,8.933492069706217009e-01,8.796540625296096483e-01
8.866265617769542029e-01,6.824759614460433610e-03,4.439323305000000275e+00,8.934513213914145879e-01,8.798018021624938179e-01
8.858321870701504341e-01,6.802120053709467470e-03,4.479919483999999841e+00,8.926343071238599380e-01,8.790300670164409302e-01
8.859609268514303526e-01,6.767870101428364454e-03,4.520770637000000036e+00,8.927287969528586720e-01,8.791930567500020333e-01
8.865375956776216926e-01,6.734125283682846838e-03,4.562089591000000333e+00,8.932717209613045828e-01,8.798034703939388024e-01
8.866577420794279352e-01,6.700873437092810282e-03,4.602859648999999997e+00,8.933586155165207376e-01,8.799568686423351327e-01
8.872180451127810175e-01,6.656726657960190634e-03,4.643612992000000439e+00,8.938747717707412610e-01,8.805613184548207739e-01
8.860149057430940500e-01,6.658177198126041113e-03,4.684445328999999880e+00,8.926730829412200530e-01,8.793567285449680471e-01
8.861364624076477625e-01,6.626060757898974939e-03,4.725393310000000291e+00,8.927625231655467175e-01,8.795104016497488075e-01
8.849633778543721796e-01,6.616109413717437271e-03,4.766588134000000032e+00,8.915794872680896654e-01,8.783472684406546938e-01
8.846646732165731608e-01,6.595310115189716334e-03,4.808061462000000397e+00,8.912599833317629283e-01,8.780693631013833933e-01
8.843710292249036264e-01,6.585163686660035903e-03,4.848659321000000411e+00,8.909561929115636936e-01,8.777858655382435593e-01
8.840823183536320462e-01,6.564523852551139120e-03,4.889403715000000261e+00,8.906468422061831758e-01,8.775177945010809166e-01
8.842149104539768212e-01,6.533843411166454299e-03,4.930197738000000385e+00,8.907487538651432946e-01,8.776810670428103478e-01
8.843453118546048541e-01,6.503581727379097524e-03,4.970975805000000136e+00,8.908488935819839361e-01,8.778417301272257722e-01
8.852929127406792276e-01,6.453720676155889555e-03,5.011971458999999740e+00,8.917466334168351327e-01,8.788391920645233224e-01
8.850060950832986384e-01,6.434400075789527274e-03,5.052714135000000439e+00,8.914404951590881865e-01,8.785716950075090903e-01
8.847239016525588751e-01,6.415217482228696179e-03,5.093304642999999743e+00,8.911391191347876051e-01,8.783086841703301451e-01
8.848460615753694913e-01,6.386540468803424478e-03,5.133731307999999771e+00,8.912326020441728724e-01,8.784595211065661102e-01
8.849662832209436170e-01,6.348689423306949631e-03,5.174687238999999828e+00,8.913149726442505250e-01,8.786175937976367090e-01
8.846910665092476700e-01,6.339722949760785535e-03,5.215223658000000206e+00,8.910307894590084876e-01,8.783513435594868524e-01
8.844201483795386398e-01,6.321337213877406894e-03,5.256072761999999621e+00,8.907414855934160380e-01,8.780988111656612416e-01
8.845408756296003761e-01,6.293910675854148470e-03,5.300126426000000279e+00,8.908347863054545401e-01,8.782469649537462120e-01
8.846597462514411703e-01,6.266832076079634738e-03,5.340552011999999849e+00,8.909265783275207573e-01,8.783929141753615832e-01
8.847768027470425123e-01,6.240094213660722644e-03,5.381409092000000172e+00,8.910168969607031864e-01,8.785367085333818382e-01
8.837561529723583220e-01,6.240263595729051392e-03,5.422231430000000074e+00,8.899964165680873673e-01,8.775158893766292767e-01
8.838782412626825513e-01,6.213906997826820246e-03,5.462835231999999763e+00,8.900921482605094193e-01,8.776643342648556834e-01
8.836255128683320192e-01,6.196507721394232081e-03,5.503313286000000026e+00,8.898220205897262591e-01,8.774290051469377794e-01
8.830062939651975862e-01,6.187731500188474107e-03,5.544191782999999596e+00,8.891940254653860620e-01,8.768185624650091103e-01
8.827636898199185955e-01,6.170465290836468601e-03,5.585466078999999695e+00,8.889341551107550199e-01,8.765932245290821712e-01
8.832542867566576250e-01,6.136716962157312549e-03,5.625983259999999930e+00,8.893910037188149653e-01,8.771175697945002847e-01
8.840999637812378964e-01,6.095158028756667012e-03,5.666571516000000308e+00,8.901951218099946050e-01,8.780048057524811878e-01
8.842143113987765979e-01,6.070574675255116168e-03,5.707351608999999826e+00,8.902848860740316672e-01,8.781437367235215286e-01
8.828989646554792348e-01,6.078573529191787055e-03,5.747964031999999612e+00,8.889775381846710678e-01,8.768203911262874017e-01
8.837291740517538852e-01,6.038294555038047247e-03,5.789110356000000124e+00,8.897674686067919003e-01,8.776908794967158700e-01
8.831397395283343554e-01,6.022312552335183818e-03,5.829437294999999963e+00,8.891620520806695627e-01,8.771174269759991482e-01
8.832576022369792446e-01,6.006435194847764732e-03,5.870005427999999803e+00,8.892640374318270258e-01,8.772511670421314633e-01
8.830267268309605067e-01,5.990661909441182507e-03,5.910981602999999751e+00,8.890173887404017039e-01,8.770360649215193094e-01
8.831437435367103239e-01,5.967364038660730174e-03,5.951394563000000026e+00,8.891111075753710402e-01,8.771763794980496076e-01
8.836015063334462516e-01,5.936758907879880094e-03,5.992134190999999888e+00,8.895382652413261759e-01,8.776647474255663273e-01
8.830329819789176637e-01,5.929040840950870576e-03,6.032564999999999955e+00,8.889620228198685803e-01,8.771039411379667472e-01
8.828098615332645727e-01,5.913849234944016167e-03,6.073266042000000198e+00,8.887237107682085524e-01,8.768960122983205929e-01
8.835961086883584725e-01,5.876769421704368043e-03,6.113654763000000436e+00,8.894728781100628145e-01,8.777193392666541305e-01
8.830389870043308109e-01,5.869282990929061868e-03,6.153948684999999585e+00,8.889082699952598476e-01,8.771697040134017742e-01
8.834822906322399305e-01,5.840173440276420942e-03,6.194853701999999629e+00,8.893224640725163610e-01,8.776421171919635000e-01
8.839197632357767009e-01,5.811419847160600310e-03,6.235208012000000188e+00,8.897311830829373047e-01,8.781083433886160972e-01
8.843515191114005303e-01,5.783015577783105939e-03,6.275818092999999820e+00,8.901345346891836874e-01,8.785685035336173732e-01
8.844530996429719183e-01,5.761996493539693620e-03,6.316252428000000307e+00,8.902150961365116189e-01,8.786911031494322177e-01
8.842308932602376270e-01,5.748165451627793715e-03,6.356602761999999629e+00,8.899790587118654450e-01,8.784827278086098090e-01
8.846523550144176351e-01,5.720625399290923258e-03,6.397138465000000274e+00,8.903729804137086035e-01,8.789317296151266667e-01
8.844317096466085548e-01,5.707106099196123522e-03,6.437890718000000234e+00,8.901388157458046679e-01,8.787246035474124417e-01
8.845302119582403311e-01,5.686898051550928583e-03,6.478223750999999808e+00,8.902171100097913126e-01,8.788433139066893496e-01
8.846274756365914982e-01,5.666899546725993018e-03,6.518767814000000271e+00,8.902943751833174435e-01,8.789605760898655529e-01
8.847235238987807282e-01,5.647107034845723697e-03,6.559845461000000100e+00,8.903706309336264502e-01,8.790764168639350062e-01
8.848183793852828494e-01,5.627517048808322250e-03,6.600469572999999812e+00,8.904458964340912219e-01,8.791908623364744768e-01
8.846035174328901185e-01,5.614659322012869637e-03,6.640868119000000291e+00,8.902181767549030011e-01,8.789888581108772359e-01
8.850045998160064320e-01,5.588931185142107481e-03,6.682140500000000038e+00,8.905935310011485750e-01,8.794156686308642890e-01
8.850960073148419482e-01,5.569928765607154095e-03,6.722824775000000308e+00,8.906659360804490833e-01,8.795260785492348132e-01
8.854892456831253700e-01,5.544736447290257546e-03,6.763732233999999899e+00,8.910339821304156249e-01,8.799445092358351150e-01
8.858777476663645123e-01,5.519826248263966055e-03,6.804907127999999972e+00,8.913975739146284827e-01,8.803579214181005419e-01
8.856629751571375442e-01,5.507773725607800937e-03,6.845343850999999979e+00,8.911707488827453894e-01,8.801552014315296990e-01
8.860458196965176336e-01,5.483331785792568309e-03,6.886086868999999666e+00,8.915291514823101560e-01,8.805624879107251113e-01
8.864241348713384205e-01,5.459158711599696248e-03,6.926903054000000282e+00,8.918832935829381636e-01,8.809649761597386775e-01
8.867980005880609085e-01,5.435249986841247244e-03,6.967603030000000253e+00,8.922332505749021037e-01,8.813627506012197133e-01
8.859982461268616216e-01,5.429903512462041365e-03,7.008287682999999824e+00,8.914281496393237081e-01,8.805683426143995352e-01
8.857890148212709258e-01,5.424478245334146166e-03,7.049070648999999911e+00,8.912134930666050225e-01,8.803645365759368291e-01
8.850043340075102183e-01,5.424912646193934783e-03,7.089669913999999906e+00,8.904292466537041539e-01,8.795794213613162826e-01
8.853777650100527197e-01,5.401642512927852871e-03,7.129937373999999828e+00,8.907794075229805708e-01,8.799761224971248685e-01
8.851756640959709266e-01,5.390309692412774932e-03,7.170704470000000441e+00,8.905659737883836469e-01,8.797853544035582063e-01
8.852598693552952147e-01,5.373250776971189198e-03,7.211285281000000325e+00,8.906331201322663649e-01,8.798866185783240645e-01
8.856255295114360271e-01,5.350603149449849848e-03,7.251856263999999719e+00,8.909761326608858223e-01,8.802749263619862319e-01
8.857062622858735690e-01,5.333904037482476747e-03,7.292290130999999676e+00,8.910401663233560310e-01,8.803723582483911070e-01
8.863445964814286038e-01,5.306013673588774217e-03,7.332662226000000061e+00,8.916506101550173424e-01,8.810385828078398651e-01
8.861427381282966920e-01,5.295339945589543768e-03,7.372929187999999634e+00,8.914380780738861976e-01,8.808473981827071864e-01
8.862192764429706049e-01,5.279136916372417429e-03,7.414378992999999696e+00,8.914984133593429894e-01,8.809401395265982204e-01
8.860203240867885466e-01,5.268615393099795700e-03,7.455968860999999670e+00,8.912889394798882980e-01,8.807517086936887951e-01
8.855503960666475383e-01,5.263616466225199547e-03,7.497589072000000243e+00,8.908140125328727343e-01,8.802867796004223422e-01
8.850855745721263323e-01,5.253140939323603167e-03,7.539948346000000079e+00,8.903387155114499407e-01,8.798324336328027240e-01
8.851661713050515967e-01,5.242714732670918608e-03,7.580774332999999920e+00,8.904088860377225023e-01,8.799234565723806911e-01
8.847084117172792084e-01,5.232337732769100705e-03,7.621089671000000010e+00,8.899407494500483073e-01,8.794760739845101094e-01
8.853247794707287399e-01,5.211453915562752788e-03,7.661345331999999786e+00,8.905362333862915092e-01,8.801133255551659706e-01
8.856687051316127768e-01,5.190776583140505746e-03,7.701739084999999818e+00,8.908594817147532652e-01,8.804779285484722884e-01
8.862734726262881946e-01,5.165072067104817949e-03,7.742051453000000194e+00,8.914385446933930091e-01,8.811084005591833801e-01
8.863456985003933530e-01,5.150028962658474707e-03,7.782900008999999564e+00,8.914957274630518347e-01,8.811956695377348714e-01
8.856320334990827048e-01,5.150549024573776100e-03,7.823180835999999694e+00,8.907825825236564965e-01,8.804814844745089131e-01
8.857068471752134187e-01,5.135648548116035668e-03,7.863502513000000249e+00,8.908424957233294084e-01,8.805711986270974290e-01
8.860398860398845944e-01,5.115813425554417530e-03,7.903863122999999824e+00,8.911556994654390440e-01,8.809240726143301448e-01
8.858541612986330360e-01,5.106225778387691802e-03,7.944181604999999813e+00,8.909603870770207434e-01,8.807479355202453286e-01
8.856703409382197245e-01,5.091699992587204147e-03,7.984510225000000183e+00,8.907620409308069087e-01,8.805786409456325403e-01
8.857434327977542488e-01,5.082239958888600147e-03,8.024921059000000412e+00,8.908256727566428168e-01,8.806611928388656807e-01
8.858157827962429565e-01,5.067920087018586844e-03,8.065300775000000755e+00,8.908837028832615745e-01,8.807478627092243384e-01
8.858874021711669045e-01,5.053718797586100910e-03,8.105662260000000785e+00,8.909411209687529976e-01,8.808336833735808113e-01
8.859583019341854548e-01,5.039634481743694716e-03,8.146052356000000216e+00,8.909979364159291704e-01,8.809186674524417393e-01
8.852786803299154128e-01,5.040035700763065632e-03,8.186420561000000262e+00,8.903187160306784698e-01,8.802386446291523558e-01
8.838900249943176801e-01,4.830585397259796326e-03,8.993851146000000796e+00,8.887206103915774591e-01,8.790594395970579011e-01
8.852322432826478238e-01,4.601533123989916957e-03,9.800169018000000065e+00,8.898337764066377442e-01,8.806307101586579034e-01
8.821380503749272073e-01,4.472304395405336808e-03,1.060785464800000000e+01,8.866103547703325649e-01,8.776657459795218497e-01
8.798428851990699462e-01,4.345658078187511660e-03,1.141894131799999990e+01,8.841885432772574882e-01,8.754972271208824042e-01
8.788535244125967871e-01,4.213135334184026602e-03,1.222531120800000082e+01,8.830666597467807799e-01,8.746403890784127944e-01
8.793938447117620738e-01,4.071455247413687493e-03,1.303296153099999977e+01,8.834652999591757760e-01,8.753223894643483716e-01
8.791354212615780650e-01,3.953506260276910995e-03,1.384349267600000033e+01,8.830889275218549717e-01,8.751819150013011583e-01
8.796000555478399319e-01,3.835709512141156820e-03,1.465059667799999943e+01,8.834357650599811151e-01,8.757643460356987486e-01
8.810682804894088838e-01,3.713642755351956835e-03,1.546044857699999930e+01,8.847819232447607929e-01,8.773546377340569746e-01
8.818897637795269917e-01,3.608748180436496637e-03,1.628452382500000084e+01,8.854985119599635413e-01,8.782810155990904422e-01
8.812046184977974095e-01,3.530585508836169960e-03,1.709541976099999872e+01,8.847352040066335244e-01,8.776740329889612946e-01
8.818316100443127636e-01,3.440070036651401899e-03,1.790460013099999870e+01,8.852716800809641295e-01,8.783915400076613977e-01
8.815346158026305945e-01,3.368162248308608983e-03,1.871331546500000087e+01,8.849027780509391983e-01,8.781664535543219907e-01
8.812623685032804355e-01,3.301819881938418671e-03,1.952431060500000015e+01,8.845641883852188858e-01,8.779605486213419852e-01
8.812118788121184876e-01,3.235692038853053669e-03,2.033203841199999928e+01,8.844475708509715872e-01,8.779761867732653879e-01
8.802038265551390683e-01,3.184456691010961130e-03,2.115479361099999878e+01,8.833882832461500412e-01,8.770193698641280955e-01
8.787149338024264900e-01,3.141616925011482195e-03,2.196271966600000169e+01,8.818565507274379600e-01,8.755733168774150199e-01
8.784929916971716546e-01,3.087428422428389711e-03,2.276942612799999921e+01,8.815804201196000278e-01,8.754055632747432814e-01
8.786311524868567480e-01,3.032234407315641256e-03,2.357864415799999946e+01,8.816633868941723406e-01,8.755989180795411553e-01
8.782601449879201549e-01,2.985183534568897588e-03,2.438774443499999833e+01,8.812453285224890465e-01,8.752749614533512634e-01
8.782356261591824920e-01,2.936050247041731200e-03,2.519983983099999847e+01,8.811716764062241802e-01,8.752995759121408037e-01
8.778220451527245505e-01,2.894054399324258627e-03,2.601261298200000027e+01,8.807160995520487701e-01,8.749279907534003309e-01
8.777365351109782665e-01,2.851504633611345613e-03,2.682599843599999900e+01,8.805880397445896568e-01,8.748850304773668762e-01
8.778031027130367425e-01,2.808593599133650531e-03,2.763065820299999942e+01,8.806116963121704000e-01,8.749945091139030851e-01
8.773659024355416891e-01,2.772431541230609923e-03,2.844039671799999880e+01,8.801383339767723246e-01,8.745934708943110536e-01
8.768835497534903656e-01,2.738267047298527032e-03,2.925269345399999921e+01,8.796218168007888805e-01,8.741452827061918507e-01
8.771028984528079775e-01,2.698935613285543406e-03,3.006311596100000116e+01,8.798018340660934689e-01,8.744039628395224861e-01
8.771133478060654243e-01,2.663084782817112372e-03,3.087173913199999831e+01,8.797764325888824954e-01,8.744502630232483531e-01
8.773796551503106889e-01,2.626265576554919715e-03,3.167606402599999882e+01,8.800059207268655648e-01,8.747533895737558129e-01
8.771951753015433395e-01,2.594902736182516916e-03,3.247420295900000298e+01,8.797900780377259089e-01,8.746002725653607701e-01
8.768367782452283210e-01,2.565725388299837199e-03,3.327320317499999902e+01,8.794025036335281209e-01,8.742710528569285211e-01
8.769120885661569886e-01,2.534866696066340620e-03,3.407575965099999848e+01,8.794469552622233843e-01,8.743772218700905929e-01
8.774489855240975578e-01,2.500510349311491683e-03,3.488180485099999828e+01,8.799494958734090932e-01,8.749484751747860223e-01
8.780182944150894953e-01,2.466980752170560773e-03,3.567527525500000252e+01,8.804852751672600508e-01,8.755513136629189397e-01
8.771179378923380510e-01,2.446667708201752910e-03,3.645839292499999829e+01,8.795646056005398394e-01,8.746712701841362625e-01
8.769632085212750727e-01,2.421704903541236405e-03,3.725216865099999808e+01,8.793849134248162835e-01,8.745415036177338619e-01
8.772405723099817587e-01,2.393031434874220292e-03,3.805759374299999820e+01,8.796336037448559964e-01,8.748475408751075211e-01
8.773501380136424777e-01,2.367069962734864343e-03,3.885989048799999779e+01,8.797172079763773134e-01,8.749830680509076419e-01
8.770470894342099477e-01,2.345705206576516755e-03,3.966790147500000074e+01,8.793927946407864571e-01,8.747013842276334383e-01
8.769561521923878722e-01,2.322865613898706088e-03,4.047018317300000234e+01,8.792790178062865891e-01,8.746332865784891553e-01
8.763786088917189243e-01,2.304609783340222980e-03,4.127504311500000256e+01,8.786832186750591633e-01,8.740739991083786853e-01
8.760155761742201008e-01,2.285215771556166776e-03,4.208263306599999964e+01,8.783007919457762602e-01,8.737303604026639414e-01
8.758077449176900897e-01,2.265180164066343729e-03,4.289092001200000226e+01,8.780729250817563836e-01,8.735425647536237959e-01
8.757464932179038763e-01,2.244222410591587349e-03,4.369751944499999752e+01,8.779907156284955105e-01,8.735022708073122422e-01
8.755056588336870282e-01,2.225928863922034453e-03,4.450522101899999683e+01,8.777315876976090614e-01,8.732797299697649951e-01
8.751841435650173917e-01,2.208065724057186978e-03,4.531239884499999704e+01,8.773922092890745761e-01,8.729760778409602073e-01
8.752247708433813500e-01,2.188639611596248074e-03,4.611744897500000206e+01,8.774134104549775603e-01,8.730361312317851397e-01
8.745743717943166295e-01,2.174527481779311641e-03,4.692669257899999735e+01,8.767488992760958944e-01,8.723998443125373647e-01
8.742002457522961567e-01,2.158770303675123636e-03,4.773334453300000035e+01,8.763590160559713294e-01,8.720414754486209841e-01
8.739219199200011223e-01,2.142729156134039626e-03,4.854034745599999923e+01,8.760646490761351268e-01,8.717791907638671178e-01
8.737346830047928448e-01,2.126441424880920993e-03,4.934729814699999650e+01,8.758611244296737874e-01,8.716082415799119021e-01
8.738357324301411211e-01,2.108499452181127835e-03,5.015391774700000127e+01,8.759442318823222884e-01,8.717272329779599538e-01
8.742907027498885153e-01,2.088465732993224563e-03,5.096105671499999801e+01,8.763791684828817763e-01,8.722022370168952543e-01
8.744970899574214807e-01,2.070626877047224666e-03,5.176971251300000176e+01,8.765677168344686576e-01,8.724264630803743037e-01
8.748125072112600265e-01,2.052422641900984984e-03,5.257125041799999821e+01,8.768649298531610015e-01,8.727600845693590514e-01
8.746259611378346399e-01,2.038113184680306889e-03,5.337197503400000187e+01,8.766640743225149190e-01,8.725878479531543608e-01
8.742957352337588084e-01,2.025124972480095258e-03,5.417789306499999924e+01,8.763208602062388941e-01,8.722706102612787227e-01
8.745634351678236440e-01,2.008344002145046308e-03,5.497922337600000020e+01,8.765717791699686456e-01,8.725550911656786424e-01
8.745697619651452426e-01,1.993693614757038619e-03,5.577402112400000078e+01,8.765634555799022287e-01,8.725760683503882564e-01
8.750044641262800793e-01,1.976458831828077720e-03,5.657118578099999695e+01,8.769809229581081444e-01,8.730280052944520142e-01
8.751452413647392570e-01,1.961542167867242822e-03,5.737470434400000130e+01,8.771067835326065154e-01,8.731836991968719985e-01
8.752473872434980429e-01,1.947188507399243802e-03,5.818130138299999743e+01,8.771945757508973207e-01,8.733001987360987650e-01
8.753809801034215798e-01,1.932916562767088807e-03,5.898892977100000223e+01,8.773138966661886418e-01,8.734480635406545179e-01
8.749366575453537687e-01,1.922519749825472033e-03,5.979596833099999742e+01,8.768591772951792596e-01,8.730141377955282778e-01
8.747375087497094581e-01,1.911182718530356510e-03,6.060189888200000041e+01,8.766486914682397602e-01,8.728263260311791560e-01
8.746751751587125145e-01,1.898971401044372356e-03,6.141025391699999858e+01,8.765741465597568505e-01,8.727762037576681786e-01
8.747118600045457049e-01,1.886362789122541985e-03,6.220851327999999825e+01,8.765982227936682802e-01,8.728254972154231295e-01
8.745232524598571811e-01,1.875438949092091915e-03,6.300910108899999784e+01,8.763986914089493263e-01,8.726478135107650358e-01
8.745609316160876112e-01,1.863290899539921585e-03,6.380060518700000216e+01,8.764242225156275712e-01,8.726976407165476513e-01
8.747539139401879771e-01,1.850387302644113108e-03,6.459656030200000032e+01,8.766043012428320624e-01,8.729035266375438917e-01
8.746334989660796699e-01,1.839686173659807770e-03,6.539614830200000029e+01,8.764731851397394857e-01,8.727938127924198541e-01
8.745769946038206566e-01,1.828786451447065274e-03,6.618748864299999468e+01,8.764057810552676742e-01,8.727482081523736390e-01
8.743712538778921628e-01,1.819011931417438338e-03,6.698338765600000499e+01,8.761902658093095875e-01,8.725522419464747381e-01
8.742596946519415324e-01,1.808838699448085067e-03,6.777600536600000680e+01,8.760685333513895667e-01,8.724508559524934981e-01
8.743272256698296774e-01,1.797752904929691411e-03,6.857976321499999983e+01,8.761249785747593499e-01,8.725294727649000048e-01
8.741606348652627423e-01,1.788106702385405507e-03,6.937249275800000703e+01,8.759487415676481259e-01,8.723725281628773587e-01
8.744288957213839364e-01,1.776352161153567409e-03,7.016679384200000413e+01,8.762052478825375079e-01,8.726525435602303649e-01
8.742081190875222729e-01,1.767558685094152218e-03,7.096771975100000418e+01,8.759756777726164234e-01,8.724405604024281224e-01
8.742170163759404033e-01,1.757546793233400210e-03,7.176038010000000611e+01,8.759745631691737699e-01,8.724594695827070367e-01
8.742257159523302290e-01,1.747703118550271136e-03,7.254698952799999745e+01,8.759734190708805546e-01,8.724780128337799034e-01
8.741243372434785996e-01,1.738672845430207312e-03,7.335143403600000056e+01,8.758630100889087666e-01,8.723856643980484327e-01
8.743784136300600807e-01,1.727702233883962775e-03,7.418366633200000138e+01,8.761061158639440460e-01,8.726507113961761153e-01
8.744926211660922766e-01,1.717718809571626339e-03,7.500756405100000279e+01,8.762103399756638877e-01,8.727749023565206654e-01
8.746841839312734512e-01,1.707439721970273544e-03,7.580981898400000318e+01,8.763916236532437454e-01,8.729767442093031571e-01
8.746611931264923756e-01,1.698562449665759738e-03,7.661976746599999899e+01,8.763597555761580837e-01,8.729626306768266675e-01
8.746647222728518578e-01,1.689521411419376467e-03,7.742669876899999792e+01,8.763542436842712835e-01,8.729752008614324321e-01
8.746424061235484881e-01,1.680919313778281472e-03,7.824992774800000461e+01,8.763233254373267167e-01,8.729614868097702596e-01
8.744929976276065720e-01,1.673321522390215253e-03,7.905906259900000066e+01,8.761663191499967640e-01,8.728196761052163799e-01
8.745486225095281396e-01,1.664389016384791586e-03,7.989403240400000072e+01,8.762130115259129104e-01,8.728842334931433689e-01
8.744781380465449505e-01,1.656586993304806719e-03,8.070166707100000281e+01,8.761347250398497932e-01,8.728215510532401078e-01
8.744585530061099732e-01,1.648336232157196057e-03,8.152163150500000199e+01,8.761068892382671836e-01,8.728102167739527628e-01
8.739001495061360369e-01,1.643493487954844059e-03,8.234413600999999971e+01,8.755436429940909315e-01,8.722566560181811424e-01
8.740807261959628871e-01,1.634492947467335250e-03,8.316197996399999681e+01,8.757152191434302013e-01,8.724462332484955729e-01
8.742818682243186368e-01,1.625502788940228925e-03,8.396558836500000211e+01,8.759073710132588841e-01,8.726563654353783894e-01
8.742887074117243751e-01,1.617705761208361849e-03,8.479909709099999304e+01,8.759064131729327185e-01,8.726710016505160317e-01
8.741774958137742413e-01,1.610666220822744169e-03,8.562364929599999641e+01,8.757881620345969731e-01,8.725668295929515095e-01
8.740449989486193116e-01,1.603716718814827144e-03,8.644156980699999338e+01,8.756487156674341854e-01,8.724412822298044379e-01
8.740306937339376026e-01,1.596478838082956249e-03,8.726973968999999443e+01,8.756271725720206067e-01,8.724342148958545984e-01
8.739478452329050295e-01,1.589585501219357598e-03,8.809843638099999907e+01,8.755374307341243778e-01,8.723582597316856813e-01
8.738892297902299822e-01,1.582658091294880318e-03,8.891950387599999317e+01,8.754718878815248573e-01,8.723065716989351071e-01
8.742370667327289402e-01,1.573651391058852314e-03,8.975101691099999357e+01,8.758107181237877459e-01,8.726634153416701345e-01
8.742215575545172479e-01,1.566692815031063644e-03,9.058259576000000379e+01,8.757882503695483267e-01,8.726548647394861691e-01
8.744054335081059559e-01,1.558768246600675082e-03,9.141449269400000333e+01,8.759642017547066839e-01,8.728466652615052279e-01
8.744764369202416843e-01,1.551540456299707778e-03,9.224616358199999411e+01,8.760279773765413669e-01,8.729248964639420016e-01
8.746331601486905249e-01,1.543838609637081770e-03,9.307323578800000519e+01,8.761769987583275521e-01,8.730893215390534978e-01
8.743561561173233132e-01,1.538737331361518827e-03,9.390458915400000706e+01,8.758948934486848747e-01,8.728174187859617517e-01
8.741693553556540985e-01,1.533121891903435141e-03,9.473291846799999405e+01,8.757024772475575647e-01,8.726362334637506324e-01
8.739221626660447217e-01,1.527894227180689535e-03,9.555903093899999590e+01,8.754500568932254145e-01,8.723942684388640290e-01
8.737841641982301288e-01,1.522172939889430846e-03,9.638004650300000264e+01,8.753063371381195612e-01,8.722619912583406965e-01
8.737942959521666220e-01,1.515764984765974668e-03,9.720523245399999723e+01,8.753100609369326435e-01,8.722785309674006005e-01
8.740108675440583230e-01,1.508379441557034656e-03,9.802698976899999650e+01,8.755192469856153403e-01,8.725024881025013057e-01
8.739575008708834192e-01,1.502456844908616699e-03,9.885054221699999744e+01,8.754599577157919921e-01,8.724550440259748463e-01
8.739863010914408203e-01,1.496190290239196715e-03,9.966276799000000608e+01,8.754824913816799947e-01,8.724901108012016460e-01
8.739743150339704947e-01,1.490205474161014360e-03,1.004819522490000026e+02,8.754645205081315051e-01,8.724841095598094842e-01
8.740825183496331308e-01,1.483686994801117470e-03,1.012913676310000000e+02,8.755662053444343007e-01,8.725988313548319608e-01
8.740104363008667221e-01,1.478149370866158963e-03,1.021001140019999980e+02,8.754885856717329329e-01,8.725322869300005113e-01
8.742544438101610416e-01,1.471097052991482499e-03,1.029102700690000063e+02,8.757255408631525739e-01,8.727833467571695092e-01
8.744751079080486100e-01,1.464237574329049774e-03,1.037197733459999966e+02,8.759393454823776182e-01,8.730108703337196019e-01
8.744597972907496297e-01,1.458627167855133539e-03,1.045277105069999948e+02,8.759184244586047940e-01,8.730011701228944654e-01
8.746947174092802868e-01,1.451840889765752861e-03,1.053306090189999935e+02,8.761465582990460854e-01,8.732428765195144882e-01
8.745634625293409181e-01,1.446937404284300835e-03,1.061372435859999968e+02,8.760103999336251723e-01,8.731165251250566639e-01
8.746804037802313747e-01,1.440870223921171230e-03,1.069453951339999946e+02,8.761212740041525171e-01,8.732395335563102323e-01
8.745136369617111383e-01,1.436168705927097196e-03,1.077304165059999974e+02,8.759498056676382483e-01,8.730774682557840283e-01
8.746292046790168362e-01,1.430326894533249333e-03,1.085242273650000016e+02,8.760595315735500987e-01,8.731988777844835736e-01
8.747060239625188416e-01,1.424645271279551114e-03,1.093206204140000040e+02,8.761306692337983426e-01,8.732813786912393406e-01
8.746530394661854446e-01,1.419654848558022688e-03,1.101170746129999998e+02,8.760726943147434387e-01,8.732333846176274506e-01
8.746920676629978963e-01,1.414275292043763732e-03,1.109165188829999948e+02,8.761063429550416393e-01,8.732777923709541534e-01
8.748029926994047578e-01,1.408607088895864282e-03,1.117074409760000009e+02,8.762115997883006546e-01,8.733943856105088610e-01
8.749662775849322838e-01,1.402746181347121418e-03,1.125049013240000022e+02,8.763690237662794535e-01,8.735635314035851140e-01
8.750558025749498592e-01,1.397298228476583949e-03,1.132995507739999965e+02,8.764531008034264215e-01,8.736585043464732969e-01
8.747894540876888225e-01,1.393605402032284434e-03,1.140919153180000052e+02,8.761830594897210833e-01,8.733958486856565617e-01
8.748261474269773963e-01,1.388515135766613985e-03,1.148838205579999965e+02,8.762146625627440510e-01,8.734376322912107415e-01
8.748273631579830401e-01,1.383645754267175381e-03,1.156775572880000027e+02,8.762110089122502332e-01,8.734437174037158469e-01
8.747938403847120847e-01,1.378991102960105920e-03,1.164741171860000009e+02,8.761728314876722212e-01,8.734148492817519482e-01
8.747262978224481511e-01,1.374545127432133659e-03,1.172694548590000068e+02,8.761008429498803318e-01,8.733517526950159704e-01
8.747624184517350798e-01,1.369660323237495555e-03,1.180654478099999949e+02,8.761320787749725669e-01,8.733927581284975927e-01
8.749170932467091877e-01,1.364270939303044092e-03,1.188614416489999996e+02,8.762813641860122127e-01,8.735528223074061627e-01
8.749852198442548135e-01,1.359336560838747456e-03,1.196573901050000046e+02,8.763445564050935666e-01,8.736258832834160604e-01
8.750692102481465451e-01,1.354377034674380262e-03,1.204515566099999972e+02,8.764235872828208818e-01,8.737148332134722084e-01
8.750354160763958999e-01,1.349934071365444053e-03,1.212556086299999976e+02,8.763853501477613106e-01,8.736854820050304893e-01
8.750848495885803491e-01,1.345305283682848895e-03,1.220609992109999951e+02,8.764301548722631674e-01,8.737395443048975308e-01
8.750842913767833409e-01,1.340875067472812763e-03,1.228683160519999973e+02,8.764251664442561651e-01,8.737434163093105166e-01
8.749857028479899324e-01,1.336937787510504572e-03,1.236726797639999944e+02,8.763226406355004716e-01,8.736487650604793931e-01
8.750507296959433301e-01,1.332292762192656107e-03,1.244789270210000041e+02,8.763830224581360406e-01,8.737184369337506196e-01
8.750665311849781247e-01,1.327842494491991926e-03,1.252860377690000035e+02,8.763943736794701511e-01,8.737386886904860983e-01
8.749859777888149281e-01,1.324018577019943485e-03,1.260852715999999987e+02,8.763099963658348424e-01,8.736619592117950139e-01
8.749223738475486734e-01,1.320082809935169479e-03,1.268847430339999960e+02,8.762424566574837925e-01,8.736022910376135542e-01
8.750019778168051099e-01,1.315539612563096502e-03,1.276930691310000014e+02,8.763175174293682534e-01,8.736864382042419663e-01
8.748919042153416870e-01,1.311890805692548503e-03,1.285073040679999963e+02,8.762037950210341819e-01,8.735800134096491920e-01
8.748925798034392631e-01,1.307781575678345102e-03,1.293238443470000050e+02,8.762003613791176093e-01,8.735847982277609169e-01
8.750019409636491385e-01,1.303225206104118234e-03,1.301517078290000029e+02,8.763051661697532912e-01,8.736987157575449858e-01
8.749864971219569743e-01,1.299265354662760066e-03,1.309817578779999963e+02,8.762857624766197118e-01,8.736872317672942367e-01
8.747565221392297197e-01,1.296294087982836647e-03,1.317918569459999958e+02,8.760528162272125385e-01,8.734602280512469008e-01
8.749561744485591097e-01,1.291452697234642425e-03,1.326126136370000097e+02,8.762476271457937393e-01,8.736647217513244801e-01
8.749109861971777757e-01,1.287732513919427613e-03,1.334305812869999954e+02,8.761987187110972242e-01,8.736232536832583273e-01
8.748964624026739356e-01,1.283911706774322438e-03,1.342571413219999954e+02,8.761803741094482678e-01,8.736125506958996034e-01
8.748222332001002188e-01,1.280387161106591844e-03,1.350786633769999980e+02,8.761026203612067853e-01,8.735418460389936524e-01
8.748976949747749865e-01,1.276240893233466242e-03,1.359006099640000116e+02,8.761739358680084022e-01,8.736214540815415708e-01
8.750906051685610754e-01,1.271618040969369791e-03,1.367224969910000141e+02,8.763622232095304998e-01,8.738189871275916509e-01
8.751488948691918957e-01,1.267618721167403442e-03,1.375377628939999965e+02,8.764165135903593251e-01,8.738812761480244662e-01
8.750310667972660550e-01,1.264417833315635781e-03,1.383629750499999886e+02,8.762954846305817114e-01,8.737666489639503986e-01
8.751326288862046887e-01,1.260234586395486472e-03,1.391858759159999863e+02,8.763928634726001476e-01,8.738723942998092298e-01
8.751174115980948631e-01,1.256652924967200085e-03,1.400054289470000128e+02,8.763740645230621018e-01,8.738607586731276244e-01
8.750736339995078827e-01,1.253286978636465425e-03,1.408344372939999971e+02,8.763269209781443525e-01,8.738203470208714130e-01
8.752303538520849191e-01,1.249028646910608749e-03,1.416673852140000065e+02,8.764793824989954851e-01,8.739813252051743531e-01
8.752858624167247914e-01,1.245237528267009296e-03,1.425023469379999881e+02,8.765310999449917873e-01,8.740406248884577955e-01
8.753266196805107313e-01,1.241540822250168739e-03,1.433376418059999935e+02,8.765681605027608736e-01,8.740850788582605890e-01
8.752264715383186733e-01,1.238474641698776623e-03,1.441715187590000085e+02,8.764649461800174679e-01,8.739879968966198787e-01
8.754486669180571168e-01,1.234007415341834783e-03,1.450040794319999975e+02,8.766826743333989702e-01,8.742146595027152634e-01
8.755433952306188594e-01,1.230232419713562890e-03,1.458382839589999946e+02,8.767736276503323989e-01,8.743131628109053199e-01
8.754298973771058590e-01,1.227308909607077898e-03,1.466707306749999873e+02,8.766572062867129533e-01,8.742025884674987646e-01
8.753313828106741301e-01,1.224347424280035779e-03,1.475055568859999937e+02,8.765557302349541446e-01,8.741070353863941156e-01
8.754115380937402824e-01,1.220660849626341868e-03,1.483401961609999944e+02,8.766321989433666362e-01,8.741908772441139286e-01
8.752734337848656621e-01,1.217917665243956928e-03,1.491743434439999874e+02,8.764913514501095904e-01,8.740555161196217338e-01
8.752854691152821554e-01,1.214571200121207376e-03,1.500064856070000019e+02,8.765000403154034059e-01,8.740708979151609048e-01
8.751360868805539983e-01,1.211923536844735066e-03,1.508386690559999863e+02,8.763480104173987373e-01,8.739241633437092593e-01
8.749481958797357128e-01,1.209402453658356587e-03,1.516743795440000042e+02,8.761575983333940165e-01,8.737387934260774092e-01
8.749484714299022858e-01,1.206235714237338923e-03,1.525123557709999886e+02,8.761547071441396772e-01,8.737422357156648944e-01
8.749355167259695865e-01,1.203093709569876945e-03,1.533453104600000074e+02,8.761386104355394222e-01,8.737324230163997507e-01
8.749884869935925513e-01,1.199705597337172259e-03,1.541772924910000029e+02,8.761881925909297264e-01,8.737887813962553762e-01
8.749231031007449477e-01,1.196828962242713719e-03,1.550090162779999901e+02,8.761199320629876608e-01,8.737262741385022347e-01
8.749886069191805671e-01,1.193440130783975268e-03,1.558410097510000014e+02,8.761820470499644964e-01,8.737951667883966378e-01
8.749886659499231945e-01,1.190343986165574288e-03,1.566687864710000042e+02,8.761790099360887707e-01,8.737983219637576182e-01
8.749371786446054067e-01,1.187429146691239929e-03,1.574743542429999934e+02,8.761246077912966390e-01,8.737497494979141743e-01
8.748990397559006649e-01,1.184587539410986330e-03,1.582796462249999934e+02,8.760836272953116399e-01,8.737144522164896898e-01
8.747975153378130253e-01,1.181972455532934391e-03,1.590863643069999966e+02,8.759794877933460011e-01,8.736155428822800495e-01
8.748366137485562577e-01,1.178810881008678741e-03,1.598918000849999999e+02,8.760154246295649427e-01,8.736578028675475727e-01
8.749384477468726828e-01,1.175420224189718159e-03,1.606990412730000060e+02,8.761138679710623878e-01,8.737630275226829779e-01
8.749638823632875928e-01,1.172360926711426459e-03,1.615082104210000011e+02,8.761362432899990615e-01,8.737915214365761241e-01
8.747265659179265240e-01,1.170376777777150075e-03,1.623158001049999939e+02,8.758969426957037285e-01,8.735561891401493195e-01
8.747030509570782320e-01,1.167555567601272649e-03,1.631141149249999955e+02,8.758706065246795180e-01,8.735354953894769459e-01
8.745931362235637163e-01,1.165050195438204188e-03,1.638992480949999901e+02,8.757581864190019383e-01,8.734280860281254943e-01
8.745335648575778276e-01,1.162413683131734068e-03,1.646898722829999997e+02,8.756959785407095742e-01,8.733711511744460809e-01
8.745848702834552180e-01,1.159406703693120679e-03,1.654765428370000109e+02,8.757442769871482957e-01,8.734254635797621402e-01
8.746844550676240448e-01,1.156181905571681927e-03,1.662665547880000076e+02,8.758406369731956964e-01,8.735282731620523933e-01
8.747345299207565095e-01,1.153174708503350689e-03,1.670614128789999882e+02,8.758877046292599111e-01,8.735813552122531078e-01
8.747237352205929906e-01,1.150428294841216326e-03,1.678548601720000022e+02,8.758741635154342342e-01,8.735733069257517469e-01
8.746890061417563755e-01,1.147795728080061800e-03,1.686558629890000134e+02,8.758368018698364788e-01,8.735412104136762723e-01
8.747503020298837972e-01,1.144759638583371045e-03,1.694532518940000045e+02,8.758950616684672008e-01,8.736055423913003937e-01
8.747276818133150611e-01,1.142165793120687505e-03,1.702446192699999870e+02,8.758698476064357141e-01,8.735855160201944081e-01
8.747763652089450837e-01,1.139266237789135494e-03,1.710417749320000098e+02,8.759156314467342330e-01,8.736370989711559343e-01
8.746594969398970854e-01,1.137030339159544661e-03,1.718379866180000022e+02,8.757965272790566580e-01,8.735224666007375127e-01
8.747315172357166269e-01,1.134078797475132541e-03,1.726246429969999951e+02,8.758655960331918067e-01,8.735974384382414470e-01
8.748262286655567044e-01,1.131059350755175136e-03,1.734265841019999925e+02,8.759572880163118969e-01,8.736951693148015119e-01
8.749084312973138822e-01,1.128063335334901452e-03,1.742331209339999987e+02,8.760364946326487656e-01,8.737803679619789987e-01
8.750361685628671449e-01,1.125001145859904055e-03,1.750351162860000045e+02,8.761611697087270390e-01,8.739111674170072508e-01
8.750590430985846213e-01,1.122317865275664333e-03,1.758381627640000033e+02,8.761813609638602340e-01,8.739367252333090086e-01
8.748638203690352055e-01,1.120490183779071416e-03,1.766466215300000044e+02,8.759843105528142271e-01,8.737433301852561840e-01
8.748986883711407092e-01,1.117795519371332169e-03,1.774557991679999986e+02,8.760164838905120099e-01,8.737808928517694085e-01
8.749559664094757050e-01,1.115033286000325285e-03,1.782638939839999921e+02,8.760709996954760825e-01,8.738409331234753274e-01
8.750014140111576078e-01,1.112334370647555378e-03,1.790730025910000052e+02,8.761137483818051130e-01,8.738890796405101025e-01
8.748775351628970132e-01,1.110297434081996149e-03,1.798819114419999892e+02,8.759878325969789881e-01,8.737672377288150383e-01
8.748444524164572522e-01,1.107930624058604298e-03,1.806908023860000014e+02,8.759523830405158140e-01,8.737365217923986904e-01
8.749455921250905988e-01,1.105071864322179588e-03,1.814983612849999872e+02,8.760506639894127812e-01,8.738405202607684163e-01
8.749458339351817715e-01,1.102612449969322863e-03,1.823079864009999937e+02,8.760484463851511139e-01,8.738432214852124291e-01
8.750013827280704870e-01,1.099960829520934234e-03,1.831170170290000101e+02,8.761013435575913944e-01,8.739014218985495797e-01
8.749793504476851558e-01,1.097618186788173978e-03,1.839247968429999958e+02,8.760769686344733742e-01,8.738817322608969373e-01
8.750342649751677859e-01,1.095002237516764371e-03,1.847324960210000029e+02,8.761292672126845815e-01,8.739392627376509903e-01
8.749358631456021218e-01,1.092936483586009642e-03,1.855418936130000134e+02,8.760287996291881152e-01,8.738429266620161284e-01
8.749904892338166151e-01,1.090394528798965075e-03,1.863477174690000027e+02,8.760808837626156143e-01,8.739000947050176160e-01
8.750121751929136327e-01,1.087950865073555829e-03,1.871509469590000094e+02,8.761001260579871497e-01,8.739242243278401157e-01
8.750875529358540517e-01,1.085322906630552860e-03,1.879562527289999991e+02,8.761728758424845998e-01,8.740022300292235036e-01
8.750335296831597276e-01,1.083192065039362316e-03,1.887644735130000129e+02,8.761167217481991010e-01,8.739503376181203542e-01
8.750440700419881423e-01,1.080835953271752593e-03,1.895670481639999991e+02,8.761249059952599394e-01,8.739632340887163453e-01
8.749375006648880682e-01,1.078927917216577137e-03,1.903691814969999996e+02,8.760164285821046004e-01,8.738585727476715359e-01
8.748636137329079965e-01,1.076912098618355200e-03,1.911737232909999875e+02,8.759405258315263731e-01,8.737867016342896198e-01
8.749063828440659663e-01,1.074480288593281053e-03,1.919787807730000111e+02,8.759808631326592154e-01,8.738319025554727171e-01
8.749382884633603030e-01,1.072064769972382470e-03,1.927784926930000040e+02,8.760103532333326504e-01,8.738662236933879557e-01
8.749176263846646373e-01,1.069933811261581259e-03,1.935859401099999957e+02,8.759875601959262736e-01,8.738476925734030010e-01
8.748763033718437443e-01,1.067853545505122745e-03,1.943929846869999949e+02,8.759441569173488373e-01,8.738084498263386513e-01
8.748145766122806810e-01,1.065823110761059209e-03,1.952014641069999925e+02,8.758803997230417693e-01,8.737487535015195927e-01
8.748566647038817923e-01,1.063465584889827526e-03,1.960116116449999879e+02,8.759201302887715812e-01,8.737931991189920033e-01
8.748778304749996737e-01,1.061235709052007212e-03,1.968259721400000046e+02,8.759390661840517067e-01,8.738165947659476407e-01
8.749602975379396907e-01,1.058759602300106319e-03,1.976456537139999909e+02,8.760190571402397541e-01,8.739015379356396274e-01
8.749706635646615771e-01,1.056559078984321354e-03,1.984646061320000001e+02,8.760272226436458531e-01,8.739141044856773011e-01
8.748996453288114816e-01,1.054629271732933317e-03,1.992747407530000032e+02,8.759542746005444247e-01,8.738450160570785386e-01
8.748899302638677433e-01,1.052563852291264973e-03,2.000894296970000141e+02,8.759424941161589873e-01,8.738373664115764994e-01
8.748097297406308703e-01,1.050728033597722166e-03,2.009053618970000059e+02,8.758604577742286068e-01,8.737590017070331339e-01
8.747703336311926092e-01,1.048757341436902177e-03,2.017175622949999934e+02,8.758190909726295548e-01,8.737215762897556637e-01


==> 9d2p1o.csv <==
mean, sem, time, max_sem, min_sem
1.000000000000000000e+00,nan,1.596381999999999923e-03,nan,nan
2.500000000000000000e-01,3.333333333333333703e-01,5.484919999999999900e-03,5.833333333333333703e-01,-8.333333333333337034e-02
2.857142857142856984e-01,1.666666666666666852e-01,9.399019999999999250e-03,4.523809523809523836e-01,1.190476190476190133e-01
1.999999999999999833e-01,1.469861839480328114e-01,1.326935800000000019e-02,3.469861839480328225e-01,5.301381605196717195e-02
2.307692307692307543e-01,1.305582419667734029e-01,1.715434500000000140e-02,3.613274727360041849e-01,1.002109888024573514e-01
1.874999999999999722e-01,1.069044967649697697e-01,2.135044900000000051e-02,2.944044967649697142e-01,8.059550323503020253e-02
1.578947368421052544e-01,9.038769075777340622e-02,2.525032799999999897e-02,2.482824275998786745e-01,6.750704608433184817e-02
2.272727272727272652e-01,8.780518530755131168e-02,2.939285499999999898e-02,3.150779125802785630e-01,1.394675419651759674e-01
1.999999999999999833e-01,8.468112965594379316e-02,3.323501999999999706e-02,2.846811296559437765e-01,1.153188703440561902e-01
2.142857142857142738e-01,8.153326507837141413e-02,3.710613200000000000e-02,2.958189793640856879e-01,1.327524492073428597e-01
2.580645161290322509e-01,7.854032324531726172e-02,4.095926999999999901e-02,3.366048393743494849e-01,1.795241928837149892e-01
2.941176470588234837e-01,7.872958216222170069e-02,4.483994000000000174e-02,3.728472292210451844e-01,2.153880648966017830e-01
2.972972972972972583e-01,7.786276535852612590e-02,4.870197099999999668e-02,3.751600626558233564e-01,2.194345319387711324e-01
2.749999999999999667e-01,7.299934324587596668e-02,5.252906899999999768e-02,3.479993432458759473e-01,2.020006567541239861e-01
2.558139534883720478e-01,6.866508638104511231e-02,5.638558800000000037e-02,3.244790398694171740e-01,1.871488671073269217e-01
2.826086956521738913e-01,6.666666666666667962e-02,6.023084699999999708e-02,3.492753623188405987e-01,2.159420289855072117e-01
2.653061224489795533e-01,6.482097094483914301e-02,6.456133299999999853e-02,3.301270933938186825e-01,2.004851515041404242e-01
2.499999999999999167e-01,6.163228880588906416e-02,6.854944799999999894e-02,3.116322888058890017e-01,1.883677111941108595e-01
2.545454545454544637e-01,5.872620136016885872e-02,7.245753200000000505e-02,3.132716559056233363e-01,1.958192531852855911e-01
2.586206896551723200e-01,5.884389414473131102e-02,7.629262000000000543e-02,3.174645837999036102e-01,1.997767955104410020e-01
2.459016393442622350e-01,5.637345210021216246e-02,8.047735999999999779e-02,3.022750914444743975e-01,1.895281872440500726e-01
2.499999999999999445e-01,5.528057174097604498e-02,8.436471800000000520e-02,3.052805717409760033e-01,1.947194282590238856e-01
2.537313432835820448e-01,5.315503147315327886e-02,8.826246399999999881e-02,3.068863747567353029e-01,2.005763118104287590e-01
2.428571428571428270e-01,5.225436631107231028e-02,9.215374599999999472e-02,2.951115091682151581e-01,1.906027765460705237e-01
2.465753424657534110e-01,5.138915323706487459e-02,9.599635800000000385e-02,2.979644957028182994e-01,1.951861892286885225e-01
2.500000000000000000e-01,4.964740541926501716e-02,9.998606100000000108e-02,2.996474054192650449e-01,2.003525945807349828e-01
2.405063291139240556e-01,4.891734088296383065e-02,1.039206309999999994e-01,2.894236699968879001e-01,1.915889882309602110e-01
2.317073170731707432e-01,4.737428112185159551e-02,1.078357800000000061e-01,2.790815981950223179e-01,1.843330359513191408e-01
2.352941176470588203e-01,4.675054225464913421e-02,1.117063209999999973e-01,2.820446599017079614e-01,1.885435753924096791e-01
2.272727272727272652e-01,4.537158185250776687e-02,1.155348149999999990e-01,2.726443091252350182e-01,1.819011454202195122e-01
2.197802197802197766e-01,4.406832108545016835e-02,1.194125739999999936e-01,2.638485408656699449e-01,1.757118986947696082e-01
2.127659574468085124e-01,4.283507835554755533e-02,1.232626879999999953e-01,2.556010358023560469e-01,1.699308790912609501e-01
2.164948453608247503e-01,4.241380578364351006e-02,1.270887529999999987e-01,2.589086511444682603e-01,1.740810395771812402e-01
2.200000000000000011e-01,4.199605255658080821e-02,1.309570939999999961e-01,2.619960525565808163e-01,1.780039474434191860e-01
2.135922330097087540e-01,4.092563958237657729e-02,1.348001560000000043e-01,2.545178725920853591e-01,1.726665934273321767e-01
2.075471698113207919e-01,3.990657150993187630e-02,1.386775700000000000e-01,2.474537413212526682e-01,1.676405983013889156e-01
2.110091743119266450e-01,3.957835471980978431e-02,1.425549500000000136e-01,2.505875290317364223e-01,1.714308195921168676e-01
2.142857142857143293e-01,3.925056618715647150e-02,1.464271269999999903e-01,2.535362804728708008e-01,1.750351480985578578e-01
2.260869565217391852e-01,3.892431106518754597e-02,1.502968130000000013e-01,2.650112675869267242e-01,1.871626454565516462e-01
2.288135593220339548e-01,3.860046298775840490e-02,1.541518319999999886e-01,2.674140223097923874e-01,1.902130963342755499e-01
2.314049586776860123e-01,3.877199986918664770e-02,1.579948019999999898e-01,2.701769585468726809e-01,1.926329588084993716e-01
2.258064516129033028e-01,3.796258624175265217e-02,1.618113670000000115e-01,2.637690378546559411e-01,1.878438653711506645e-01
2.283464566929134798e-01,3.718489006818113951e-02,1.656795359999999884e-01,2.655313467610946332e-01,1.911615666247323264e-01
2.307692307692308376e-01,3.734079237984049005e-02,1.694979030000000053e-01,2.681100231490713415e-01,1.934284383893903336e-01
2.330827067669173636e-01,3.661433360410720067e-02,1.733374119999999963e-01,2.696970403710245434e-01,1.964683731628101560e-01
2.279411764705882859e-01,3.633384414073467794e-02,1.772462250000000072e-01,2.642750206113229638e-01,1.916073323298536080e-01
2.302158273381295361e-01,3.565606114082690153e-02,1.811333169999999881e-01,2.658718884789564307e-01,1.945597661973026415e-01
2.323943661971831498e-01,3.540015043878007306e-02,1.849770390000000098e-01,2.677945166359632090e-01,1.969942157584030906e-01
2.344827586206897074e-01,3.551446610810824606e-02,1.888277740000000038e-01,2.699972247287979465e-01,1.989682925125814683e-01
2.297297297297297702e-01,3.489674481261616917e-02,1.926999450000000114e-01,2.646264745423459464e-01,1.948329849171135941e-01
2.317880794701986935e-01,3.464962582372407840e-02,1.965639369999999941e-01,2.664377052939227442e-01,1.971384536464746151e-01
2.272727272727272929e-01,3.406918943225707708e-02,2.004561699999999891e-01,2.613419167049843561e-01,1.932035378404702297e-01
2.292993630573248454e-01,3.384164192800460935e-02,2.043362400000000023e-01,2.631410049853294408e-01,1.954577211293202499e-01
2.312500000000000111e-01,3.329493246449383159e-02,2.082052950000000124e-01,2.645449324644938427e-01,1.979550675355061795e-01
2.331288343558282350e-01,3.308475446940937342e-02,2.120305829999999947e-01,2.662135888252376015e-01,2.000440798864188685e-01
2.289156626506024250e-01,3.287666758603482314e-02,2.158759680000000014e-01,2.617923302366372273e-01,1.960389950645675949e-01
2.366863905325443940e-01,3.267079039497489817e-02,2.197744779999999953e-01,2.693571809275193130e-01,2.040156001375695027e-01
2.383720930232558211e-01,3.274485211946959878e-02,2.236337760000000063e-01,2.711169451427254407e-01,2.056272409037862292e-01
2.457142857142857184e-01,3.253413848482256121e-02,2.274979309999999866e-01,2.782484241991082796e-01,2.131801472294631572e-01
2.415730337078651757e-01,3.232637649418769465e-02,2.313602620000000110e-01,2.738994102020528842e-01,2.092466572136774672e-01
2.375690607734806392e-01,3.187098535605761146e-02,2.352391920000000136e-01,2.694400461295382576e-01,2.056980754174230208e-01
2.336956521739129988e-01,3.142761772596678466e-02,2.391181639999999942e-01,2.651232698998797765e-01,2.022680344479462211e-01
2.352941176470587925e-01,3.124436495521838025e-02,2.429996319999999932e-01,2.665384826022771936e-01,2.040497526918404192e-01
2.315789473684210509e-01,3.082262415070225609e-02,2.468434929999999972e-01,2.624015715191233000e-01,2.007563232177188017e-01
2.331606217616580268e-01,3.065116683164543707e-02,2.506813059999999926e-01,2.638117885933034534e-01,2.025094549300126001e-01
2.346938775510204189e-01,3.024937529383132581e-02,2.545293310000000253e-01,2.649432528448517621e-01,2.044445022571891035e-01
2.462311557788945116e-01,3.053289223393201857e-02,2.583959550000000105e-01,2.767640480128265024e-01,2.156982635449624930e-01
2.475247524752475781e-01,3.056767593891668647e-02,2.622862739999999859e-01,2.780924284141642611e-01,2.169570765363308951e-01
2.487804878048781310e-01,3.019028245350194664e-02,2.661878220000000184e-01,2.789707702583800741e-01,2.185902053513761878e-01
2.500000000000001110e-01,3.002226344633517410e-02,2.700650210000000162e-01,2.800222634463352955e-01,2.199777365536649265e-01
2.511848341232228443e-01,2.985642316467193580e-02,2.739014830000000011e-01,2.810412572878947524e-01,2.213284109585509085e-01
2.616822429906543457e-01,3.005815740076794515e-02,2.777407969999999837e-01,2.917404003914222943e-01,2.316240855898863971e-01
2.626728110599079735e-01,2.988691054762699847e-02,2.816082160000000223e-01,2.925597216075349616e-01,2.327859005122809855e-01
2.636363636363637797e-01,2.988509035027109989e-02,2.854616509999999829e-01,2.935214539866348726e-01,2.337512732860926867e-01
2.645739910313902321e-01,2.955199533313097870e-02,2.893411229999999779e-01,2.941259863645211969e-01,2.350219956982592673e-01
2.654867256637168937e-01,2.954684201426394444e-02,2.931691610000000114e-01,2.950335676779808347e-01,2.359398836494529528e-01
2.620087336244542042e-01,2.922688228918510905e-02,2.970323029999999975e-01,2.912356159136393341e-01,2.327818513352691021e-01
2.672413793103448620e-01,2.906788814236957799e-02,3.009183690000000189e-01,2.963092674527144643e-01,2.381734911679752875e-01
2.638297872340426009e-01,2.891120880274955160e-02,3.047451210000000077e-01,2.927409960367921560e-01,2.349185784312930458e-01
2.605042016806722871e-01,2.860951671699490592e-02,3.085983669999999846e-01,2.891137183976671965e-01,2.318946849636773777e-01
2.655601659751037347e-01,2.846077459199887819e-02,3.124433790000000211e-01,2.940209405671025955e-01,2.370993913831048461e-01
2.663934426229508379e-01,2.831408593853273342e-02,3.163120669999999746e-01,2.947075285614835782e-01,2.380793566844180975e-01
2.631578947368420907e-01,2.816941425234588056e-02,3.201830900000000035e-01,2.913273089891879608e-01,2.349884804844962205e-01
2.599999999999999534e-01,2.788947906283476344e-02,3.240304990000000274e-01,2.878894790628347411e-01,2.321105209371651934e-01
2.648221343873517486e-01,2.775179241879098188e-02,3.278936820000000196e-01,2.925739268061427478e-01,2.370703419685607771e-01
2.656250000000000000e-01,2.774713970898165169e-02,3.317625790000000019e-01,2.933721397089816274e-01,2.378778602910183448e-01
2.664092664092663765e-01,2.761017630419849989e-02,3.356188640000000167e-01,2.940194427134648625e-01,2.387990901050678905e-01
2.633587786259541375e-01,2.734941104039781759e-02,3.395305060000000097e-01,2.907081896663519793e-01,2.360093675855563233e-01
2.641509433962263564e-01,2.721874418200657952e-02,3.433581119999999931e-01,2.913696875782329498e-01,2.369321992142197630e-01
2.649253731343282903e-01,2.696683969043493431e-02,3.471976979999999990e-01,2.918922128247632419e-01,2.379585334438933664e-01
2.619926199261991551e-01,2.684205787383372316e-02,3.510686179999999990e-01,2.888346778000328574e-01,2.351505620523654250e-01
2.627737226277371274e-01,2.671881407296753524e-02,3.549213900000000033e-01,2.894925367007046835e-01,2.360549085547695991e-01
2.635379061371840304e-01,2.647926359595925358e-02,3.588245179999999812e-01,2.900171697331432874e-01,2.370586425412247733e-01
2.607142857142856207e-01,2.636139805681058865e-02,3.626506150000000095e-01,2.870756837710962128e-01,2.343528876574750286e-01
2.650176678445229084e-01,2.635806569888064083e-02,3.665264560000000005e-01,2.913757335434035700e-01,2.386596021456422745e-01
2.692307692307691624e-01,2.624072978869881889e-02,3.703776089999999965e-01,2.954714990194680091e-01,2.429900394420703436e-01
2.664359861591694134e-01,2.612481081248160114e-02,3.742236620000000125e-01,2.925607969716509937e-01,2.403111753466878053e-01
2.671232876712327786e-01,2.601028525477745712e-02,3.781078589999999906e-01,2.931335729260102219e-01,2.411130024164553354e-01
2.677966101694914114e-01,2.589712988806106009e-02,3.819872160000000183e-01,2.936937400575524437e-01,2.418994802814303513e-01
2.651006711409394923e-01,2.568262955665292016e-02,3.858472640000000231e-01,2.907833006975923951e-01,2.394180415842865617e-01
2.657807308970098759e-01,2.557404853322571558e-02,3.896968459999999856e-01,2.913547794302355776e-01,2.402066823637841742e-01
2.631578947368420351e-01,2.536596127140074847e-02,3.935926140000000073e-01,2.885238560082427628e-01,2.377919334654412797e-01
2.638436482084689505e-01,2.526169121972948392e-02,3.974879330000000155e-01,2.891053394281984379e-01,2.385819569887394631e-01
2.612903225806450513e-01,2.505971313839649647e-02,4.015514419999999807e-01,2.863500357190415513e-01,2.362306094422485514e-01
2.651757188498401474e-01,2.495951003191048539e-02,4.054598090000000044e-01,2.901352288817506397e-01,2.402162088179296551e-01
2.658227848101264446e-01,2.495572867076877380e-02,4.093428860000000169e-01,2.907785134808952288e-01,2.408670561393576603e-01
2.633228840125390047e-01,2.476229086520654807e-02,4.132303500000000240e-01,2.880851748777455423e-01,2.385605931473324670e-01
2.608695652173911861e-01,2.457162023389701869e-02,4.171084589999999870e-01,2.854411854512882152e-01,2.362979449834941570e-01
2.646153846153845302e-01,2.447722285613519386e-02,4.210283550000000208e-01,2.890926074715197136e-01,2.401381617592493467e-01
2.652439024390242928e-01,2.447421069356751910e-02,4.248981749999999891e-01,2.897181131325918257e-01,2.407696917454567598e-01
2.628398791540784707e-01,2.429130652434011509e-02,4.287868169999999868e-01,2.871311856784186101e-01,2.385485726297383591e-01
2.634730538922154808e-01,2.419976245135895335e-02,4.326395350000000195e-01,2.876728163435744445e-01,2.392732914408565170e-01
2.611275964391691073e-01,2.402179716619152680e-02,4.365093469999999920e-01,2.851493936053606237e-01,2.371057992729775910e-01
2.588235294117646745e-01,2.384625306180104820e-02,4.404095000000000093e-01,2.826697824735657227e-01,2.349772763499636263e-01
2.565597667638483959e-01,2.367308725455724572e-02,4.442832990000000204e-01,2.802328540184056416e-01,2.328866795092911501e-01
2.601156069364161660e-01,2.358938777550323440e-02,4.481132179999999798e-01,2.837049947119194004e-01,2.365262191609129316e-01
2.607449856733524141e-01,2.359083301348034040e-02,4.518611860000000258e-01,2.843358186868327753e-01,2.371541526598720806e-01
2.642045454545454697e-01,2.350729497975643373e-02,4.556392309999999779e-01,2.877118404343019242e-01,2.406972504747890429e-01
2.647887323943662330e-01,2.350498541628934235e-02,4.594364939999999731e-01,2.882937178106556031e-01,2.412837469780768906e-01
2.681564245810056368e-01,2.342174418250359338e-02,4.631977440000000223e-01,2.915781687635092267e-01,2.447346803985020469e-01
2.659279778393352500e-01,2.333930153146143369e-02,4.669536460000000000e-01,2.892672793707966594e-01,2.425886763078738129e-01
2.692307692307693290e-01,2.325764702941112913e-02,4.706947459999999972e-01,2.924884162601804616e-01,2.459731222013581964e-01
2.697547683923707251e-01,2.317677033467818032e-02,4.744081560000000253e-01,2.929315387270489124e-01,2.465779980576925379e-01
2.702702702702703963e-01,2.309666120320732000e-02,4.781500419999999973e-01,2.933669314734776989e-01,2.471736090670630659e-01
2.707774798927615190e-01,2.308954833860348346e-02,4.818908140000000007e-01,2.938670282313650128e-01,2.476879315541580251e-01
2.686170212765958687e-01,2.293870517030281719e-02,4.855849629999999806e-01,2.915557264468986998e-01,2.456783161062930376e-01
2.691292875989447220e-01,2.278967314577664410e-02,4.893867370000000161e-01,2.919189607447213453e-01,2.463396144531680709e-01
2.696335078534032315e-01,2.278369909884339975e-02,4.931647390000000186e-01,2.924172069522466555e-01,2.468498087545598352e-01
2.675324675324676216e-01,2.263816187078040998e-02,4.968589709999999826e-01,2.901706294032480038e-01,2.448943056616872116e-01
2.680412371134021088e-01,2.256343779638964042e-02,5.005932100000000107e-01,2.906046749097917492e-01,2.454777993170124684e-01
2.685421994884911179e-01,2.248938979365480706e-02,5.043495380000000416e-01,2.910315892821458972e-01,2.460528096948363108e-01
2.715736040609137425e-01,2.241600924792080604e-02,5.081179390000000184e-01,2.939896133088345520e-01,2.491575948129929330e-01
2.720403022670025428e-01,2.240858263684802551e-02,5.118755910000000187e-01,2.944488849038505718e-01,2.496317196301545138e-01
2.724999999999999645e-01,2.233560991577424396e-02,5.156542920000000141e-01,2.948356099157742327e-01,2.501643900842256962e-01
2.704714640198510600e-01,2.219978762371026260e-02,5.194455700000000231e-01,2.926712516435613365e-01,2.482716763961407835e-01
2.684729064039408364e-01,2.206548098804414840e-02,5.232176680000000246e-01,2.905383873919850091e-01,2.464074254158966915e-01
2.713936430317847592e-01,2.199617199531544998e-02,5.269902499999999934e-01,2.933898150271002092e-01,2.493974710364693093e-01
2.742718446601940530e-01,2.198927219610503220e-02,5.307429059999999588e-01,2.962611168562990782e-01,2.522825724640890277e-01
2.722891566265058794e-01,2.192033073862516279e-02,5.344784110000000421e-01,2.942094873651310283e-01,2.503688258878807305e-01
2.727272727272725961e-01,2.179180947653415468e-02,5.382717209999999808e-01,2.945190822038067369e-01,2.509354632507384553e-01
2.707838479809974719e-01,2.172485252610900641e-02,5.421388969999999530e-01,2.925087005071064783e-01,2.490589954548884655e-01
2.712264150943395347e-01,2.165846559526224402e-02,5.459557210000000049e-01,2.928848806896017787e-01,2.495679494990772906e-01
2.693208430913348050e-01,2.153401695002694904e-02,5.497017269999999733e-01,2.908548600413617402e-01,2.477868261413078699e-01
2.674418604651161990e-01,2.141088246981811063e-02,5.534342549999999861e-01,2.888527429349342923e-01,2.460309779952980780e-01
2.702078521939952904e-01,2.140552213641276624e-02,5.572236569999999833e-01,2.916133743304080705e-01,2.488023300575825103e-01
2.706422018348622616e-01,2.128493700398769936e-02,5.609920269999999487e-01,2.919271388388499644e-01,2.493572648308745587e-01
2.710706150341684606e-01,2.122272584165842482e-02,5.647467710000000363e-01,2.922933408758268681e-01,2.498478891925100254e-01
2.692307692307691069e-01,2.116101469747229055e-02,5.684978469999999451e-01,2.903917839282413871e-01,2.480697545332968268e-01
2.674157303370785499e-01,2.104409859935544441e-02,5.722277369999999586e-01,2.884598289364340151e-01,2.463716317377231124e-01
2.656249999999998335e-01,2.092837218333681512e-02,5.759422680000000350e-01,2.865533721833366521e-01,2.446966278166630149e-01
2.660753880266073512e-01,2.086949348871756926e-02,5.797019039999999901e-01,2.869448815153249344e-01,2.452058945378897681e-01
2.643171806167398663e-01,2.075607925608091014e-02,5.834582609999999780e-01,2.850732598728207834e-01,2.435611013606589492e-01
2.647702407002185954e-01,2.064380369875621832e-02,5.872384920000000008e-01,2.854140443989748310e-01,2.441264370014623875e-01
2.630434782608693234e-01,2.058759474184702551e-02,5.910469720000000038e-01,2.836310730027163385e-01,2.424558835190223083e-01
2.634989200863928627e-01,2.047752366042533689e-02,5.948276649999999499e-01,2.839764437468181857e-01,2.430213964259675397e-01
2.639484978540770355e-01,2.042278814303136875e-02,5.985647370000000134e-01,2.843712859971084250e-01,2.435257097110456737e-01
2.622601279317695044e-01,2.036844196222357267e-02,6.023078339999999864e-01,2.826285698939930979e-01,2.418916859695459387e-01
2.627118644067794606e-01,2.031448158711245816e-02,6.060192389999999873e-01,2.830263459938919257e-01,2.423973828196669955e-01
2.631578947368419241e-01,2.020858720203065964e-02,6.097651240000000472e-01,2.833664819388725942e-01,2.429493075348112541e-01
2.635983263598324911e-01,2.015600618003076175e-02,6.135499490000000389e-01,2.837543325398632632e-01,2.434423201798017189e-01
2.640332640332638814e-01,2.015488010837048274e-02,6.172625379999999717e-01,2.841881441416343468e-01,2.438783839248933882e-01
2.623966942148758807e-01,2.005193137331682737e-02,6.210245509999999802e-01,2.824486255881927255e-01,2.423447628415590638e-01
2.628336755646815681e-01,2.000043122903028339e-02,6.247854969999999675e-01,2.828341067937118480e-01,2.428332443356512882e-01
2.612244897959182244e-01,1.989939238220878037e-02,6.285164239999999625e-01,2.811238821781270047e-01,2.413250974137094440e-01
2.596348884381337596e-01,1.979929962045855890e-02,6.322401380000000071e-01,2.794341880585923255e-01,2.398355888176751938e-01
2.600806451612902026e-01,1.974998292324639179e-02,6.360040980000000177e-01,2.798306280845365701e-01,2.403306622380438073e-01
2.585170340681361423e-01,1.965171698973145614e-02,6.397657549999999915e-01,2.781687510578675915e-01,2.388653170784046931e-01
2.574850299401196807e-01,1.958671178521587120e-02,6.422596419999999640e-01,2.770717417253355519e-01,2.378983181549038095e-01
2.563600782778863718e-01,1.936538722957922148e-02,6.547976410000000413e-01,2.757254655074655725e-01,2.369946910483071434e-01
2.552783109404989093e-01,1.915112453677378021e-02,6.674567139999999510e-01,2.744294354772726652e-01,2.361271864037251256e-01
2.542372881355930425e-01,1.889714896188922355e-02,6.804430259999999508e-01,2.731344370974822522e-01,2.353401391737038328e-01
2.569316081330866308e-01,1.883178312572276678e-02,6.933556889999999973e-01,2.757633912588093872e-01,2.380998250073638745e-01
2.558983666061703244e-01,1.863469756162425620e-02,7.062361459999999536e-01,2.745330641677946049e-01,2.372636690445460717e-01
2.566844919786093748e-01,1.844344798598597859e-02,7.190680980000000444e-01,2.751279399645953361e-01,2.382410439926233858e-01
2.556917688266196476e-01,1.825775929943426051e-02,7.319151339999999673e-01,2.739495281260538873e-01,2.374340095271853801e-01
2.616179001721167241e-01,1.823685076891646412e-02,7.450233600000000234e-01,2.798547509410331813e-01,2.433810494032002669e-01
2.588832487309641328e-01,1.805829630920616213e-02,7.588136749999999653e-01,2.769415450401703227e-01,2.408249524217579707e-01
2.579034941763724276e-01,1.788468078314218307e-02,7.725157259999999582e-01,2.757881749595146315e-01,2.400188133932302514e-01
2.585924713584285550e-01,1.775249011745795580e-02,7.856812600000000479e-01,2.763449614758864969e-01,2.408399812409706131e-01
2.576489533011269706e-01,1.758741020757646767e-02,7.983094179999999929e-01,2.752363635087034521e-01,2.400615430935504890e-01
2.567353407290013934e-01,1.742667619441072568e-02,8.110373910000000519e-01,2.741620169234121329e-01,2.393086645345906538e-01
2.574102964118562542e-01,1.730447285135104998e-02,8.240286839999999557e-01,2.747147692632073146e-01,2.401058235605051938e-01
2.580645161290320289e-01,1.718471978651939583e-02,8.369830449999999811e-01,2.752492359155514490e-01,2.408797963425126365e-01
2.556732223903174783e-01,1.700189992438099276e-02,8.501434829999999776e-01,2.726751223146984815e-01,2.386713224659364752e-01
2.548435171385988185e-01,1.685623069546149377e-02,8.629966129999999680e-01,2.716997478340603123e-01,2.379872864431373247e-01
2.540381791483110052e-01,1.671410905081320217e-02,8.758525619999999456e-01,2.707522881991242247e-01,2.373240700974978135e-01
2.561505065123008129e-01,1.663744428168930506e-02,8.885206239999999811e-01,2.727879507939900972e-01,2.395130622306115009e-01
2.596291012838800594e-01,1.659067080180277529e-02,9.011267090000000257e-01,2.762197720856828242e-01,2.430384304820772945e-01
2.587904360056257902e-01,1.645584989733659548e-02,9.136532000000000542e-01,2.752462859029624065e-01,2.423345861082892017e-01
2.593619972260748918e-01,1.632413429654394968e-02,9.262294300000000202e-01,2.756861315226188380e-01,2.430378629295309456e-01
2.585499316005471226e-01,1.622343863302377204e-02,9.386937789999999504e-01,2.747733702335709016e-01,2.423264929675233437e-01
2.564102564102563875e-01,1.606956816880734593e-02,9.512452569999999552e-01,2.724798245790637230e-01,2.403406882414490520e-01
2.556591211717709755e-01,1.594650603548165499e-02,9.641062989999999999e-01,2.716056272072526201e-01,2.397126151362893309e-01
2.522996057818659987e-01,1.577212832723978372e-02,9.768664299999999523e-01,2.680717341091057859e-01,2.365274774546262115e-01
2.542153047989624826e-01,1.570833254880518379e-02,9.893226029999999671e-01,2.699236373477676421e-01,2.385069722501572953e-01
2.548015364916773606e-01,1.561892979705958688e-02,1.001925991000000016e+00,2.704204662887369492e-01,2.391826066946177720e-01
2.541087231352718856e-01,1.550565380383248613e-02,1.014345972999999956e+00,2.696143769391043943e-01,2.386030693314394047e-01
2.521847690387016838e-01,1.534433470811110561e-02,1.026816394999999993e+00,2.675291037468127686e-01,2.368404343305905713e-01
2.515413070283600838e-01,1.526132061003342144e-02,1.039566280999999925e+00,2.668026276383935191e-01,2.362799864183266485e-01
2.533495736906212770e-01,1.520377995071179635e-02,1.052013823000000015e+00,2.685533536413330924e-01,2.381457937399094893e-01
2.527075812274369726e-01,1.509906777261478539e-02,1.064588362999999926e+00,2.678066490000517441e-01,2.376085134548222011e-01
2.556480380499406846e-01,1.504297683765580540e-02,1.077069064000000020e+00,2.706910148875965039e-01,2.406050612122848653e-01
2.585193889541717027e-01,1.503172577522714042e-02,1.089850929000000024e+00,2.735511147293988587e-01,2.434876631789445744e-01
2.601626016260163987e-01,1.497467942370080130e-02,1.102422353999999993e+00,2.751372810497171861e-01,2.451879222023156113e-01
2.606199770378876401e-01,1.487537806717134127e-02,1.114845424999999945e+00,2.754953551050589589e-01,2.457445989707162937e-01
2.622020431328037637e-01,1.484059210616050367e-02,1.127236592000000037e+00,2.770426352389642743e-01,2.473614510266432531e-01
2.637485970819304915e-01,1.476450738069648785e-02,1.139760450999999897e+00,2.785131044626270036e-01,2.489840897012340071e-01
2.641509433962265230e-01,1.468955304734246778e-02,1.152215761999999977e+00,2.788404964435690081e-01,2.494613903488840656e-01
2.634467618002195866e-01,1.461570229221706256e-02,1.164783283000000003e+00,2.780624640924366231e-01,2.488310595080025223e-01
2.616720955483171629e-01,1.450433511637405290e-02,1.177211385999999971e+00,2.761764306646912193e-01,2.471677604319431065e-01
2.653061224489796643e-01,1.447120843381904248e-02,1.189736107000000098e+00,2.797773308827987138e-01,2.508349140151606149e-01
2.667375132837407903e-01,1.443729471327059866e-02,1.202190131000000051e+00,2.811748079970113889e-01,2.523002185704701916e-01
2.670872765509990643e-01,1.434894391647400722e-02,1.214595781999999957e+00,2.814362204674730750e-01,2.527383326345250536e-01
2.684703433922997484e-01,1.429761793519010275e-02,1.227064979999999972e+00,2.827679613274898252e-01,2.541727254571096717e-01
2.687950566426363652e-01,1.424655137233382489e-02,1.239649353999999981e+00,2.830416080149701918e-01,2.545485052703025386e-01
2.670744138634046361e-01,1.414475554402689662e-02,1.252121483999999896e+00,2.812191694074315240e-01,2.529296583193777481e-01
2.663975782038345286e-01,1.406167102688392866e-02,1.264553918000000055e+00,2.804592492307184659e-01,2.523359071769505912e-01
2.637362637362637985e-01,1.394627184944056963e-02,1.277048653999999894e+00,2.776825355857043820e-01,2.497899918868232150e-01
2.640949554896143692e-01,1.388299223213556970e-02,1.289579502999999905e+00,2.779779477217499406e-01,2.502119632574787977e-01
2.634671890303625919e-01,1.378761200656412542e-02,1.302054851999999929e+00,2.772548010369267346e-01,2.496795770237984768e-01
2.609117361784676903e-01,1.369378662003342684e-02,1.314552833000000032e+00,2.746055227985011449e-01,2.472179495584342634e-01
2.622478386167148012e-01,1.363402069749588413e-02,1.327017749999999996e+00,2.758818593142106645e-01,2.486138179192189102e-01
2.626070409134159678e-01,1.359089252704612748e-02,1.339775450000000090e+00,2.761979334404621178e-01,2.490161483863698455e-01
2.629594721960417103e-01,1.351673903914851933e-02,1.352525672000000068e+00,2.764762112351902279e-01,2.494427331568931927e-01
2.633053221288517709e-01,1.347457365257859196e-02,1.364997997999999990e+00,2.767798957814303629e-01,2.498307484762731789e-01
2.664199814986127346e-01,1.344754679424516736e-02,1.377448927000000101e+00,2.798675282928578811e-01,2.529724347043675881e-01
2.667277726856098763e-01,1.340538978383616978e-02,1.389927952000000078e+00,2.801331624694460287e-01,2.533223829017737239e-01
2.670299727520439315e-01,1.334902832985085212e-02,1.402407476999999902e+00,2.803790010818947853e-01,2.536809444221930776e-01
2.655265526552658129e-01,1.326481081858811410e-02,1.414849964000000071e+00,2.787913634738539148e-01,2.522617418366777109e-01
2.640499553969672952e-01,1.318185091272986234e-02,1.427361678000000023e+00,2.772318063096971819e-01,2.508681044842374086e-01
2.634836427939878378e-01,1.311427784956037401e-02,1.439866392999999967e+00,2.765979206435482118e-01,2.503693649444274638e-01
2.638036809815952899e-01,1.304768781465196620e-02,1.452289734000000054e+00,2.768513687962472769e-01,2.507559931669433029e-01
2.623805386620331470e-01,1.298205793454461528e-02,1.464807643999999964e+00,2.753625965965777467e-01,2.493984807274885196e-01
2.627045650301465529e-01,1.291736605663908709e-02,1.477531452000000023e+00,2.756219310867856209e-01,2.497871989735074572e-01
2.638770281810420282e-01,1.289400095710374096e-02,1.490142277999999987e+00,2.767710291381457743e-01,2.509830272239382820e-01
2.633361558001695024e-01,1.283072429124479039e-02,1.502583932999999927e+00,2.761668800914142685e-01,2.505054315089247363e-01
2.636439966414778069e-01,1.278141653707124542e-02,1.514945903000000094e+00,2.764254131785490731e-01,2.508625801044065406e-01
2.631140716069942376e-01,1.271975763406278312e-02,1.527371043999999900e+00,2.758338292410570380e-01,2.503943139729314371e-01
2.642444260941370637e-01,1.268444505978678916e-02,1.539903143000000085e+00,2.769288711539238390e-01,2.515599810343502885e-01
2.628992628992628533e-01,1.261161425062870892e-02,1.552361920000000062e+00,2.755108771498915865e-01,2.502876486486341201e-01
2.632006498781477299e-01,1.256479915956364504e-02,1.564819699000000064e+00,2.757654490377113854e-01,2.506358507185840745e-01
2.643029814665590616e-01,1.251848942346106032e-02,1.577289060000000021e+00,2.768214708900201271e-01,2.517844920430979960e-01
2.637889688249399067e-01,1.246053048051665689e-02,1.589780387000000017e+00,2.762494993054565584e-01,2.513284383444232550e-01
2.632831086439332280e-01,1.240333414475284016e-02,1.602269278000000075e+00,2.756864427886860924e-01,2.508797744991803635e-01
2.619984264358771742e-01,1.234688434861429436e-02,1.614700953999999911e+00,2.743453107844914807e-01,2.496515420872628677e-01
2.622950819672130174e-01,1.230298215150180466e-02,1.627226760999999966e+00,2.745980641187148463e-01,2.499920998157112162e-01
2.625871417505808436e-01,1.224787246148843593e-02,1.640001491999999894e+00,2.748350142120692952e-01,2.503392692890923921e-01
2.636433512682550551e-01,1.222799073702532727e-02,1.652484097000000096e+00,2.758713420052804066e-01,2.514153605312297035e-01
2.646834477498092308e-01,1.218527815734623751e-02,1.665077326000000024e+00,2.768687259071554441e-01,2.524981695924630176e-01
2.649507948523845413e-01,1.214300012408029913e-02,1.677848388999999996e+00,2.770937949764648578e-01,2.528077947283042248e-01
2.652141247182569495e-01,1.211212943197820593e-02,1.690299709999999900e+00,2.773262541502351519e-01,2.531019952862787470e-01
2.632363907531693470e-01,1.203790307341654105e-02,1.702770458000000042e+00,2.752742938265859141e-01,2.511984876797527799e-01
2.635085122131755053e-01,1.199715991708435667e-02,1.715183225999999950e+00,2.755056721302598377e-01,2.515113522960911729e-01
2.637766348273329342e-01,1.195681820883720721e-02,1.727715007000000025e+00,2.757334530361701397e-01,2.518198166184957287e-01
2.640408460977389793e-01,1.190630196532267530e-02,1.740195871999999921e+00,2.759471480630616425e-01,2.521345441324163161e-01
2.635771180304127825e-01,1.186687386797466957e-02,1.752703064000000088e+00,2.754439918983874747e-01,2.517102441624380904e-01
2.631200575125808849e-01,1.181747243329534132e-02,1.765153374999999913e+00,2.749375299458762245e-01,2.513025850792855453e-01
2.612419700214132501e-01,1.174799949418450264e-02,1.777558589000000078e+00,2.729899695155977302e-01,2.494939705272287422e-01
2.608079376328844567e-01,1.169992720397299880e-02,1.790053472000000090e+00,2.725078648368574608e-01,2.491080104289114527e-01
2.631949331456721053e-01,1.168283423493240297e-02,1.802533079999999899e+00,2.748777673806044874e-01,2.515120989107397231e-01
2.620545073375262768e-01,1.162560621456930864e-02,1.815097267000000070e+00,2.736801135520955941e-01,2.504289011229569595e-01
2.616238723108952891e-01,1.158895878392380251e-02,1.827550760000000052e+00,2.732128310948190864e-01,2.500349135269714917e-01
2.605099931082013320e-01,1.153296828185486692e-02,1.840062421000000059e+00,2.720429613900561816e-01,2.489770248263464547e-01
2.614647501711157007e-01,1.150695885351326470e-02,1.852861902999999977e+00,2.729717090246289724e-01,2.499577913176024291e-01
2.610469068660774550e-01,1.145212095709194529e-02,1.865639693999999960e+00,2.724990278231694263e-01,2.495947859089855114e-01
2.599594868332207320e-01,1.139790641714635844e-02,1.878486638999999903e+00,2.713573932503671182e-01,2.485615804160743736e-01
2.588866532528503184e-01,1.135388710890902417e-02,1.891063774999999891e+00,2.702405403617593183e-01,2.475327661439412907e-01
2.584943371085941521e-01,1.131035355532763846e-02,1.903847276000000033e+00,2.698046906639217646e-01,2.471839835532665119e-01
2.581072137657178800e-01,1.126729714077579630e-02,1.916274102000000035e+00,2.693745109064936694e-01,2.468399166249420906e-01
2.577251808021037149e-01,1.122470945742994747e-02,1.929016132999999966e+00,2.689498902595336416e-01,2.465004713446737605e-01
2.593076420640101909e-01,1.121024320812441868e-02,1.941848360999999912e+00,2.705178852721346061e-01,2.480973988558857757e-01
2.595717066839712261e-01,1.117744111459571983e-02,1.954306839000000018e+00,2.707491477985669581e-01,2.483942655693754942e-01
2.617666021921338793e-01,1.116279239664543996e-02,1.967111518999999920e+00,2.729293945887792949e-01,2.506038097954884636e-01
2.639333760409990903e-01,1.115663614013872457e-02,1.980209534000000104e+00,2.750900121811378218e-01,2.527767399008603588e-01
2.647994907702097001e-01,1.113278741873049114e-02,1.993030743000000049e+00,2.759322781889401721e-01,2.536667033514792280e-01
2.637571157495252061e-01,1.109199673050597669e-02,2.005890670999999958e+00,2.748491124800311880e-01,2.526651190190192242e-01
2.627278441231925554e-01,1.103463470359335521e-02,2.018636263999999958e+00,2.737624788267858933e-01,2.516932094195992176e-01
2.635852592129914740e-01,1.101168389590186786e-02,2.031048634999999880e+00,2.745969431088933210e-01,2.525735753170896269e-01
2.644320297951578969e-01,1.098878666480585138e-02,2.043876131999999846e+00,2.754208164599637465e-01,2.534432431303520472e-01
2.640345465761871901e-01,1.094953611655447544e-02,2.056320341999999801e+00,2.749840826927416604e-01,2.530850104596327199e-01
2.642550582464742170e-01,1.092697828651360663e-02,2.069134098999999782e+00,2.751820365329878393e-01,2.533280799599605948e-01
2.626447288238875633e-01,1.087222573009508607e-02,2.081845523000000142e+00,2.735169545539826719e-01,2.517725030937924546e-01
2.622652937613564883e-01,1.083415302122265299e-02,2.094261120000000087e+00,2.730994467825791361e-01,2.514311407401338405e-01
2.630945213726669230e-01,1.081241399414579335e-02,2.107010219999999823e+00,2.739069353668127094e-01,2.522821073785211365e-01
2.621184919210052811e-01,1.076707577993937445e-02,2.119784758000000213e+00,2.728855677009446312e-01,2.513514161410659309e-01
2.623438429506245173e-01,1.073792380968984113e-02,2.132229961000000173e+00,2.730817667603143706e-01,2.516059191409346640e-01
2.613837965700767652e-01,1.069342672754422345e-02,2.145070485999999832e+00,2.720772232976209626e-01,2.506903698425325677e-01
2.616108171663724669e-01,1.065714056242201765e-02,2.157517868999999866e+00,2.722679577287944741e-01,2.509536766039504596e-01
2.624196376388074348e-01,1.064421337884932477e-02,2.170329821000000159e+00,2.730638510176567335e-01,2.517754242599581360e-01
2.614758861127248757e-01,1.060087545277093278e-02,2.182765831000000212e+00,2.720767615654958171e-01,2.508750106599539342e-01
2.599653379549390908e-01,1.055036881931380004e-02,2.195305943000000148e+00,2.705157067742529065e-01,2.494149691356253029e-01
2.607696726019526068e-01,1.053050918909181205e-02,2.207871985999999787e+00,2.713001817910444258e-01,2.502391634128607878e-01
2.621359223300968044e-01,1.051808098724698291e-02,2.220357625000000112e+00,2.726540033173437960e-01,2.516178413428498128e-01
2.606473594548547879e-01,1.046886027674287512e-02,2.233158728999999898e+00,2.711162197315976630e-01,2.501784991781119127e-01
2.603049124788251456e-01,1.043477533956568316e-02,2.245653605000000219e+00,2.707396878183908062e-01,2.498701371392594572e-01
2.588433464345868962e-01,1.038639617423428238e-02,2.258308679999999846e+00,2.692297426088211543e-01,2.484569502603526103e-01
2.601898380792849741e-01,1.036755180920608845e-02,2.270789735000000142e+00,2.705573898884910400e-01,2.498222862700788804e-01
2.593003886729590701e-01,1.032720472172971894e-02,2.283513789000000127e+00,2.696275933946887804e-01,2.489731839512293599e-01
2.600773053561564185e-01,1.030868976288929623e-02,2.295992023000000160e+00,2.703859951190457078e-01,2.497686155932671292e-01
2.608456891817678702e-01,1.029020349454292174e-02,2.308813841000000089e+00,2.711358926763107746e-01,2.505554856872249658e-01
2.610595303113049104e-01,1.027174789278377520e-02,2.321601980000000065e+00,2.713312782040886995e-01,2.507877824185211213e-01
2.612710483432913455e-01,1.024645362800680713e-02,2.333977858999999988e+00,2.715175019712981475e-01,2.510245947152845436e-01
2.609400324149105943e-01,1.020766441476334344e-02,2.347023349000000092e+00,2.711476968296739343e-01,2.507323680001472543e-01
2.600752283718427704e-01,1.017605061983768537e-02,2.360468621999999961e+00,2.702512789916804437e-01,2.498991777520050972e-01
2.586851950828431002e-01,1.013113351294631787e-02,2.373740188999999834e+00,2.688163285957894111e-01,2.485540615698967892e-01
2.589048378522060267e-01,1.010691933423326153e-02,2.386830781000000012e+00,2.690117571864392709e-01,2.487979185179727548e-01
2.585933368588045900e-01,1.006945892494949708e-02,2.399380161999999928e+00,2.686627957837540714e-01,2.485238779338550807e-01
2.588111520252496245e-01,1.005235449350123066e-02,2.412835537999999946e+00,2.688635065187508499e-01,2.487587975317483990e-01
2.600732600732598154e-01,1.003527346170078084e-02,2.426217831000000213e+00,2.701085335349606154e-01,2.500379866115590155e-01
2.592399791775114037e-01,1.000519951784424773e-02,2.439460230999999979e+00,2.692451786953556359e-01,2.492347796596671439e-01
2.594510616261002101e-01,9.981861840995398180e-03,2.452572384000000216e+00,2.694329234670956308e-01,2.494691997851048171e-01
2.596599690880986300e-01,9.958681747251297775e-03,2.465780903999999829e+00,2.696186508353499156e-01,2.497012873408473443e-01
2.593541773449509757e-01,9.929292949430588988e-03,2.479279523999999846e+00,2.692834702943815439e-01,2.494248843955203798e-01
2.590515043345228419e-01,9.893808439772232982e-03,2.492935574000000098e+00,2.689453127742950644e-01,2.491576958947506193e-01
2.587519025875186784e-01,9.871256379902116837e-03,2.506554602000000020e+00,2.686231589674207831e-01,2.488806462076165738e-01
2.579505300353353570e-01,9.836333852559201243e-03,2.519551191000000134e+00,2.677868638878945773e-01,2.481141961827761644e-01
2.581617277749870820e-01,9.814185677500716562e-03,2.532400448000000193e+00,2.679759134524877795e-01,2.483475420974863568e-01
2.573713143428283390e-01,9.779810701065450376e-03,2.545814597000000123e+00,2.671511250438937668e-01,2.475915036417628834e-01
2.560685387910517363e-01,9.528096315113412582e-03,2.673387285000000002e+00,2.655966351061651576e-01,2.465404424759383151e-01
2.562471603816445231e-01,9.305575597369077773e-03,2.800602733999999927e+00,2.655527359790135766e-01,2.469415847842754419e-01
2.529335071707950466e-01,9.067253346011754783e-03,2.937301285000000206e+00,2.620007605168068188e-01,2.438662538247833023e-01
2.490628904623070627e-01,8.830831937063592443e-03,3.064356800000000103e+00,2.578937223993706396e-01,2.402320585252434582e-01
2.499000399840062003e-01,8.661986608440462934e-03,3.191086526999999951e+00,2.585620265924466477e-01,2.412380533755657253e-01
2.495194156093807070e-01,8.489351100072792949e-03,3.316176186999999942e+00,2.580087667094534964e-01,2.410300645093079175e-01
2.462051092188075330e-01,8.289106509731816730e-03,3.447246063000000138e+00,2.544942157285393636e-01,2.379160027090757024e-01
2.488397001071042391e-01,8.172906769148889292e-03,3.572073547000000016e+00,2.570126068762531024e-01,2.406667933379553481e-01
2.478455704929330705e-01,8.016180537782659904e-03,3.706690522000000154e+00,2.558617510307157339e-01,2.398293899551504071e-01
2.492502499166941166e-01,7.899971134254104785e-03,3.837424971999999990e+00,2.571502210509482023e-01,2.413502787824400031e-01
2.492744276039984552e-01,7.771689779386735733e-03,3.963224772999999868e+00,2.570461173833851753e-01,2.415027378246117074e-01
2.483598875351451796e-01,7.639835479247490853e-03,4.089500161000000134e+00,2.559997230143926661e-01,2.407200520558976931e-01
2.487125113601937609e-01,7.523634148249042780e-03,4.219387753000000352e+00,2.562361455084428141e-01,2.411888772119447077e-01
2.484563363716553175e-01,7.412578529949215116e-03,4.355564951999999934e+00,2.558689149016045161e-01,2.410437578417060911e-01
2.496429591545272497e-01,7.317505568590514271e-03,4.480431141000000395e+00,2.569604647231177874e-01,2.423254535859367398e-01
2.493751735628990940e-01,7.212526412766998886e-03,4.611792752000000384e+00,2.565876999756661059e-01,2.421626471501320821e-01
2.502026479329907960e-01,7.119647147639674573e-03,4.736401243999999622e+00,2.573222950806304810e-01,2.430830007853511110e-01
2.507234938174160432e-01,7.032697551030949248e-03,4.868690065000000011e+00,2.577561913684470185e-01,2.436907962663850957e-01
2.507049474493715513e-01,6.941739444599358787e-03,5.005796383999999932e+00,2.576466868939709109e-01,2.437632080047721916e-01
2.531867033241686493e-01,6.876803907557329544e-03,5.131512554000000392e+00,2.600635072317259988e-01,2.463098994166113276e-01
2.523774689100217183e-01,6.783026734051298204e-03,5.258522166999999747e+00,2.591604956440730079e-01,2.455944421759704288e-01
2.532730302308970893e-01,6.711763009435114946e-03,5.383952042999999854e+00,2.599847932403321904e-01,2.465612672214619883e-01
2.524994187398277301e-01,6.624501146366124603e-03,5.509950596999999561e+00,2.591239198861938764e-01,2.458749175934616116e-01
2.524426266757551773e-01,6.550271612310768800e-03,5.635313445000000421e+00,2.589928982880659314e-01,2.458923550634443955e-01
2.503888024883356156e-01,6.459510644849001358e-03,5.760229884000000133e+00,2.568483131331846248e-01,2.439292918434866064e-01
2.519017604868504234e-01,6.399855616486746501e-03,5.885498162000000200e+00,2.583016161033371838e-01,2.455019048703636630e-01
2.533503509891510408e-01,6.343463692553917566e-03,6.010956722000000418e+00,2.596938146817049375e-01,2.470068872965971163e-01
2.522391168506559755e-01,6.269633992301365359e-03,6.135556175999999695e+00,2.585087508429573244e-01,2.459694828583545989e-01
2.530095898796163034e-01,6.211572885484010174e-03,6.260508039000000302e+00,2.592211627651003214e-01,2.467980169941322854e-01
2.535492901419713063e-01,6.153452770290776704e-03,6.385115712000000165e+00,2.597027429122620856e-01,2.473958373716805270e-01
2.530876298764943022e-01,6.089139523594741706e-03,6.509797244999999677e+00,2.591767694000890465e-01,2.469984903528995579e-01
2.526437223610840110e-01,6.026786799916612238e-03,6.634446612999999715e+00,2.586705091610006502e-01,2.466169355611673997e-01
2.518392756083756012e-01,5.963337637637124503e-03,6.761119723000000192e+00,2.578026132460127240e-01,2.458759379707384785e-01
2.501388631734864365e-01,5.894556561339651425e-03,6.892303017999999781e+00,2.560334197348260732e-01,2.442443066121467721e-01
2.492274131976006668e-01,5.832177862323837357e-03,7.042783070999999673e+00,2.550595910599244842e-01,2.433952353352768216e-01
2.503124442063918709e-01,5.789645373285880886e-03,7.197178352999999973e+00,2.561020895796777275e-01,2.445227988331059865e-01
2.506577793369587637e-01,5.741253404388853981e-03,7.343206291999999635e+00,2.563990327413476211e-01,2.449165259325699062e-01
2.506464402689195792e-01,5.690141669396115050e-03,7.468120020999999831e+00,2.563365819383157107e-01,2.449562985995234754e-01
2.502965599051013013e-01,5.639096520448330825e-03,7.594035988999999987e+00,2.559356564255496069e-01,2.446574633846529678e-01
2.514580903182804805e-01,5.601772485189781235e-03,7.719364868000000435e+00,2.570598628034702626e-01,2.458563178330906984e-01
2.509424684477956635e-01,5.551866604134276378e-03,7.844903719999999581e+00,2.564943350519299226e-01,2.453906018436613767e-01
2.512497984196099265e-01,5.507964601071023425e-03,7.970364662999999794e+00,2.567577630206809292e-01,2.457418338185388962e-01
2.524996032375812494e-01,5.474230517532034657e-03,8.095971928999999179e+00,2.579738337551132910e-01,2.470253727200492078e-01
2.524605530385876651e-01,5.431005400413607687e-03,8.222412190000000010e+00,2.578915584390012450e-01,2.470295476381740574e-01
2.516535917551145363e-01,5.382247635942271659e-03,8.357583437000000615e+00,2.570358393910567862e-01,2.462713441191722585e-01
2.516285411301317776e-01,5.342214596003166602e-03,8.498717036000000391e+00,2.569707557261349251e-01,2.462863265341286023e-01
2.517534696313983300e-01,5.302017518484483660e-03,8.631478635000000565e+00,2.570554871498827998e-01,2.464514521129138602e-01
2.515806499044262456e-01,5.262714336973635561e-03,8.766943230000000753e+00,2.568433642413998630e-01,2.463179355674526005e-01
2.531517171424434443e-01,5.234222302235570085e-03,8.900810806999999159e+00,2.583859394446790247e-01,2.479174948402078638e-01
2.535352092558206816e-01,5.200274746053711386e-03,9.030581827000000672e+00,2.587354840018744051e-01,2.483349345097669580e-01
2.537670750598507996e-01,5.165072637773348609e-03,9.164573071999999598e+00,2.589321476976241265e-01,2.486020024220774449e-01
2.544091098458549083e-01,5.133344431276593185e-03,9.294528551999999166e+00,2.595424542771315179e-01,2.492757654145783264e-01
2.538008491987400195e-01,5.094034187971501967e-03,9.427297779999999960e+00,2.588948833867115162e-01,2.487068150107685227e-01
2.544250776922041268e-01,5.062702693170961256e-03,9.561700993000000537e+00,2.594877803853750664e-01,2.493623749990331595e-01
2.536995067324357422e-01,5.024977337078275798e-03,9.700571899999999914e+00,2.587244840695140380e-01,2.486745293953574742e-01
2.536508354163927170e-01,4.991485471110885044e-03,9.839025181000000231e+00,2.586423208875036073e-01,2.486593499452818268e-01
2.543825477210753805e-01,4.963672353133160436e-03,9.980104186000000155e+00,2.593462200742085444e-01,2.494188753679422166e-01
2.547109344955779675e-01,4.933839665656802875e-03,1.011013006900000022e+01,2.596447741612347704e-01,2.497770948299211646e-01
2.547778762182006940e-01,4.902930726540458660e-03,1.024278337500000013e+01,2.596808069447411604e-01,2.498749454916602275e-01
2.549681289838773290e-01,4.873381139462241649e-03,1.038000619099999966e+01,2.598415101233395585e-01,2.500947478444150995e-01
2.556474509319837107e-01,4.846666205022519269e-03,1.050834546199999942e+01,2.604941171370062092e-01,2.508007847269612123e-01
2.550908425801734492e-01,4.814332248868533580e-03,1.063655974699999973e+01,2.599051748290419628e-01,2.502765103313049355e-01
2.557523189977112810e-01,4.789308614240048514e-03,1.077485208499999914e+01,2.605416276119513208e-01,2.509630103834712411e-01
2.552077133674564013e-01,4.756648791162396486e-03,1.090091769800000066e+01,2.599643621586187892e-01,2.504510645762940135e-01
2.562051523350192817e-01,4.734650926237933544e-03,1.103177386099999957e+01,2.609398032612572083e-01,2.514705014087813550e-01
2.553191489361701372e-01,4.702398214149139388e-03,1.116640708499999946e+01,2.600215471503192766e-01,2.506167507220209978e-01
2.557177335938398133e-01,4.677685036221755632e-03,1.130191282800000074e+01,2.603954186300615481e-01,2.510400485576180785e-01
2.554255198272926131e-01,4.649280693047138334e-03,1.143635260399999964e+01,2.600748005203397661e-01,2.507762391342454600e-01
2.548028311425684089e-01,4.619374513154150992e-03,1.157179174400000043e+01,2.594222056557225486e-01,2.501834566294142692e-01
2.547494722808577583e-01,4.592658974106975101e-03,1.170719915299999947e+01,2.593421312549647473e-01,2.501568133067507693e-01
2.545874079771454079e-01,4.567049309184272043e-03,1.183579214599999929e+01,2.591544572863296869e-01,2.500203586679611290e-01
2.545375502662755585e-01,4.541863197534966833e-03,1.197486457800000004e+01,2.590794134638105262e-01,2.499956870687405908e-01
2.551338565745618903e-01,4.520853049627005654e-03,1.211901464900000036e+01,2.596547096241889063e-01,2.506130035249348742e-01
2.549728752260400078e-01,4.495804335493816702e-03,1.227043463100000054e+01,2.594686795615337993e-01,2.504770708905462162e-01
2.548152826018315054e-01,4.471166078615074896e-03,1.243637471999999988e+01,2.592864486804465907e-01,2.503441165232164201e-01
2.557025309863555362e-01,4.452896859923089791e-03,1.258142896600000071e+01,2.601554278462786529e-01,2.512496341264324196e-01
2.557468302236881041e-01,4.429546093381577995e-03,1.272422737599999998e+01,2.601763763170696908e-01,2.513172841303065175e-01
2.563003775124987338e-01,4.410018150789039165e-03,1.287447371300000043e+01,2.607103956632877972e-01,2.518903593617096703e-01
2.564387435612563437e-01,4.389033569724701961e-03,1.301351116899999916e+01,2.608277771309810422e-01,2.520497099915316452e-01


==> bit_flip_drl_3.csv <==
timesteps,mean_reward
5,16.92537313
1005,16.65671642
2005,17.49253731
3005,17.56218905
4005,17.92537313
5005,18.31343284
6005,18.71144279
7005,18.8159204
8005,19.69651741
9005,19.21890547
10005,19.23880597
11005,20.05970149
12005,20.90049751
13005,20.25870647
14005,21.27860697
15005,21.30845771
16005,21.09950249
17005,21.91542289
18005,21.66666667
19005,21.54228856
20005,21.52238806
21005,21.33830846
22005,21.67164179
23005,21.24875622
24005,22.62189055
25005,22.06965174
26005,22.08457711
27005,22.38308458
28005,22.2238806
29005,21.92039801
30005,22.1840796
31005,22.86069652
32005,21.45771144
33005,22.97014925
34005,22.66666667
35005,22.8159204
36005,22.20895522
37005,22.6119403
38005,22.73134328
39005,23.02985075
40005,21.93532338
41005,23.50248756
42005,22.89552239
43005,22.63681592
44005,22.39303483
45005,23.1840796
46005,22.54726368
47005,22.85074627
48005,23.25870647
49005,22.56218905
50005,22.23383085
51005,22.98507463
52005,22.98507463
53005,23.4079602
54005,22.95522388
55005,22.44278607
56005,22.49253731
57005,22.78606965
58005,22.97014925
59005,23.05970149
60005,22.31840796
61005,22.19900498
62005,23.11940299
63005,23.14925373
64005,23.12437811
65005,23.11442786
66005,22.49751244
67005,22.93532338
68005,22.58208955
69005,22.85572139
70005,22.90547264
71005,23.37810945
72005,22.88557214
73005,23.0
74005,23.00497512
75005,23.0199005
76005,22.89054726
77005,22.95024876
78005,23.01492537
79005,22.78606965
80005,22.84079602
81005,23.26368159
82005,23.53731343
83005,22.7960199
84005,22.960199
85005,22.66169154
86005,22.69651741
87005,22.70646766
88005,23.27363184
89005,22.53731343
90005,23.14427861
91005,23.66169154
92005,22.58208955
93005,23.4079602
94005,22.91044776
95005,22.40298507
96005,22.90547264
97005,22.7960199
98005,22.58706468
99005,22.960199
100005,23.65714286


==> bit_flip_drl_4.csv <==
timesteps,mean_reward
5,23.64179104
1005,24.11940299
2005,24.67164179
3005,25.29850746
4005,26.23880597
5005,26.08955224
6005,27.98507463
7005,28.41791045
8005,30.37313433
9005,30.04477612
10005,32.64179104
11005,32.88059701
12005,36.35820896
13005,38.47761194
14005,41.71641791
15005,42.47761194
16005,45.68656716
17005,45.52238806
18005,44.59701493
19005,48.28358209
20005,48.6119403
21005,50.05970149
22005,50.71641791
23005,49.2238806
24005,51.6119403
25005,52.2238806
26005,52.04477612
27005,53.52238806
28005,53.26865672
29005,53.50746269
30005,54.73134328
31005,55.13432836
32005,56.26865672
33005,56.50746269
34005,56.88059701
35005,56.7761194
36005,56.01492537
37005,55.76119403
38005,56.07462687
39005,55.05970149
40005,55.02985075
41005,55.98507463
42005,57.91044776
43005,55.73134328
44005,57.32835821
45005,55.37313433
46005,57.04477612
47005,56.58208955
48005,57.76119403
49005,57.46268657
50005,56.3880597
51005,56.65671642
52005,57.97014925
53005,57.41791045
54005,57.31343284
55005,57.47761194
56005,57.79104478
57005,57.91044776
58005,56.1641791
59005,57.43283582
60005,56.70149254
61005,57.91044776
62005,54.59701493
63005,57.82089552
64005,55.89552239
65005,56.79104478
66005,57.7761194
67005,56.28358209
68005,59.14925373
69005,58.44776119
70005,57.95522388
71005,56.95522388
72005,56.23880597
73005,56.53731343
74005,58.44776119
75005,59.02985075
76005,57.67164179
77005,56.58208955
78005,57.49253731
79005,57.41791045
80005,57.41791045
81005,59.10447761
82005,59.46268657
83005,58.80597015
84005,57.43283582
85005,57.71641791
86005,57.55223881
87005,56.88059701
88005,57.17910448
89005,57.6119403
90005,58.86567164
91005,58.62686567
92005,56.94029851
93005,57.07462687
94005,58.02985075
95005,57.91044776
96005,58.14925373
97005,57.11940299
98005,57.91044776
99005,57.73134328
100005,58.25373134
101005,58.08955224
102005,58.68656716
103005,58.62686567
104005,58.32835821
105005,56.76119403
106005,56.94029851
107005,57.7761194
108005,57.85074627
109005,58.68656716
110005,56.28358209
111005,57.55223881
112005,56.29850746
113005,58.14925373
114005,57.29850746
115005,57.37313433
116005,59.34328358
117005,59.40298507
118005,57.85074627
119005,58.62686567
120005,58.3880597
121005,58.26865672
122005,57.7761194
123005,59.34328358
124005,58.02985075
125005,57.49253731
126005,58.20895522
127005,57.6119403
128005,57.55223881
129005,58.67164179
130005,58.62686567
131005,57.79104478
132005,59.34328358
133005,58.86567164
134005,59.76119403
135005,58.37313433
136005,57.13432836
137005,58.07462687
138005,58.26865672
139005,58.26865672
140005,58.3880597
141005,58.74626866
142005,60.17910448
143005,56.88059701
144005,58.49253731
145005,58.08955224
146005,57.01492537
147005,58.14925373
148005,57.71641791
149005,58.02985075
150005,58.20895522
151005,58.86567164
152005,57.6119403
153005,56.95522388
154005,57.8358209
155005,57.91044776
156005,59.3880597
157005,57.97014925
158005,57.47761194
159005,58.08955224
160005,57.91044776
161005,58.07462687
162005,59.1641791
163005,57.19402985
164005,58.26865672
165005,58.68656716
166005,58.44776119
167005,59.58208955
168005,57.55223881
169005,57.79104478
170005,58.44776119
171005,56.89552239
172005,57.07462687
173005,58.92537313
174005,58.50746269
175005,58.68656716
176005,57.97014925
177005,57.01492537
178005,57.49253731
179005,58.08955224
180005,58.50746269
181005,58.08955224
182005,58.56716418
183005,58.62686567
184005,59.10447761
185005,57.25373134
186005,55.34328358
187005,57.65671642
188005,59.34328358
189005,57.43283582
190005,57.79104478
191005,59.64179104
192005,58.92537313
193005,57.71641791
194005,58.26865672
195005,58.74626866
196005,57.19402985
197005,58.20895522
198005,58.56716418
199005,59.28358209
200005,58.22857143


==> bit_flip_drl_5.csv <==
timesteps,mean_reward
5,37.70149254
1005,37.50746269
2005,37.96517413
3005,37.75621891
4005,38.98507463
5005,37.85074627
6005,40.3880597
7005,40.60696517
8005,41.44776119
9005,39.28855721
10005,42.24875622
11005,41.29353234
12005,43.2238806
13005,44.41791045
14005,46.10945274
15005,47.61691542
16005,48.27363184
17005,51.56716418
18005,51.17412935
19005,55.96517413
20005,54.90547264
21005,57.29353234
22005,57.44278607
23005,59.76119403
24005,60.86069652
25005,62.6119403
26005,63.10945274
27005,65.15422886
28005,68.03482587
29005,68.11940299
30005,67.6318408
31005,72.94029851
32005,67.57711443
33005,68.71641791
34005,68.61691542
35005,70.49253731
36005,69.95024876
37005,71.44776119
38005,69.47263682
39005,71.45273632
40005,71.44776119
41005,73.52238806
42005,75.36318408
43005,71.9800995
44005,72.01492537
45005,74.52736318
46005,70.78606965
47005,72.71144279
48005,76.44776119
49005,75.9800995
50005,72.95024876
51005,73.92039801
52005,73.5920398
53005,72.73631841
54005,74.12437811
55005,75.03482587
56005,75.960199
57005,76.80597015
58005,73.58208955
59005,75.02985075
60005,76.14427861
61005,75.40298507
62005,76.62189055
63005,74.98507463
64005,76.15920398
65005,74.02985075
66005,75.00995025
67005,74.53233831
68005,76.3681592
69005,76.8358209
70005,77.84577114
71005,76.70149254
72005,76.26368159
73005,76.960199
74005,76.46766169
75005,75.50746269
76005,77.13432836
77005,77.70149254
78005,77.15920398
79005,78.74129353
80005,74.57711443
81005,76.6318408
82005,77.81094527
83005,76.9800995
84005,76.28855721
85005,77.70149254
86005,77.12437811
87005,79.12437811
88005,78.14925373
89005,77.5920398
90005,80.67661692
91005,78.65671642
92005,80.53731343
93005,76.51243781
94005,77.64676617
95005,76.10447761
96005,76.94029851
97005,76.51741294
98005,77.70646766
99005,81.16915423
100005,77.41791045
101005,78.06467662
102005,77.92537313
103005,78.60199005
104005,78.69651741
105005,78.73134328
106005,80.08955224
107005,79.33333333
108005,79.4278607
109005,75.67661692
110005,77.1840796
111005,77.36318408
112005,74.75124378
113005,77.29353234
114005,78.80597015
115005,76.37313433
116005,80.24378109
117005,77.30845771
118005,80.0199005
119005,77.25373134
120005,80.24378109
121005,78.43283582
122005,78.6318408
123005,77.60696517
124005,79.14925373
125005,79.08955224
126005,78.7761194
127005,79.98507463
128005,79.09452736
129005,79.55223881
130005,76.56218905
131005,75.96517413
132005,78.3880597
133005,78.37810945
134005,79.88557214
135005,78.05970149
136005,76.76119403
137005,78.90049751
138005,81.44278607
139005,73.74626866
140005,77.29353234
141005,77.61691542
142005,77.47761194
143005,77.46268657
144005,78.89552239
145005,78.60696517
146005,80.36318408
147005,77.01492537
148005,78.54726368
149005,80.27363184
150005,76.62189055
151005,78.52238806
152005,80.05970149
153005,78.6318408
154005,80.30845771
155005,79.43781095
156005,77.43283582
157005,79.72636816
158005,79.15422886
159005,80.27363184
160005,80.5721393
161005,79.17910448
162005,79.9800995
163005,80.0199005
164005,77.97512438
165005,77.74626866
166005,80.15920398
167005,80.31343284
168005,81.1840796
169005,79.65671642
170005,80.30348259
171005,78.63681592
172005,77.64676617
173005,79.79104478
174005,79.32338308
175005,78.13432836
176005,79.76616915
177005,81.41293532
178005,80.83084577
179005,76.37810945
180005,79.41791045
181005,81.25373134
182005,78.72139303
183005,78.88059701
184005,77.18905473
185005,77.31343284
186005,80.08457711
187005,78.86567164
188005,81.02985075
189005,77.00995025
190005,81.65671642
191005,78.23383085
192005,78.43781095
193005,75.15422886
194005,79.14925373
195005,79.76119403
196005,77.1840796
197005,77.13930348
198005,77.13432836
199005,77.95522388
200005,77.12437811
201005,77.4079602
202005,80.63681592
203005,77.53233831
204005,78.35820896
205005,77.05472637
206005,75.73134328
207005,77.55721393
208005,80.24875622
209005,78.74626866
210005,78.26368159
211005,80.02985075
212005,80.29353234
213005,81.1840796
214005,78.039801
215005,79.21890547
216005,79.32835821
217005,76.69154229
218005,78.31840796
219005,79.4079602
220005,78.76119403
221005,76.16915423
222005,80.1840796
223005,78.37313433
224005,79.14427861
225005,79.18905473
226005,79.20895522
227005,78.23383085
228005,79.58208955
229005,78.00497512
230005,77.69154229
231005,76.31343284
232005,78.09452736
233005,79.73631841
234005,78.35820896
235005,78.00995025
236005,79.21393035
237005,79.76616915
238005,78.19900498
239005,79.84577114
240005,78.51741294
241005,79.20895522
242005,79.32338308
243005,78.76616915
244005,79.3880597
245005,81.59701493
246005,80.56218905
247005,80.68159204
248005,79.88557214
249005,78.8358209
250005,78.65671642
251005,80.39800995
252005,79.21890547
253005,80.22885572
254005,78.80597015
255005,78.07960199
256005,80.63681592
257005,77.82089552
258005,78.89552239
259005,80.1641791
260005,78.98507463
261005,80.37313433
262005,78.82587065
263005,75.75124378
264005,78.11442786
265005,79.43283582
266005,82.64676617
267005,78.44776119
268005,79.30845771
269005,78.44278607
270005,78.90547264
271005,80.60696517
272005,76.50746269
273005,78.27860697
274005,79.91542289
275005,81.24875622
276005,78.86069652
277005,78.06467662
278005,78.89552239
279005,79.88557214
280005,78.21890547
281005,76.7761194
282005,80.6318408
283005,76.49751244
284005,80.51741294
285005,80.6318408
286005,75.70149254
287005,78.94029851
288005,79.28358209
289005,78.83084577
290005,77.72636816
291005,79.95024876
292005,81.64676617
293005,77.42288557
294005,82.57711443
295005,76.73134328
296005,78.82587065
297005,77.92039801
298005,76.43283582
299005,77.50746269
300005,78.37313433
301005,76.09090909


==> bit_flip_drl_6.csv <==
timesteps,mean_reward
5,54.44776119
1005,53.19402985
2005,51.40298507
3005,53.34328358
4005,54.50746269
5005,54.80597015
6005,55.88059701
7005,53.67164179
8005,57.52238806
9005,57.55223881
10005,60.17910448
11005,59.2238806
12005,60.65671642
13005,60.35820896
14005,60.47761194
15005,59.88059701
16005,61.97014925
17005,62.71641791
18005,64.26865672
19005,67.01492537
20005,68.56716418
21005,68.98507463
22005,71.25373134
23005,73.55223881
24005,73.13432836
25005,78.32835821
26005,76.68656716
27005,78.05970149
28005,78.98507463
29005,81.52238806
30005,86.92537313
31005,86.29850746
32005,85.40298507
33005,90.71641791
34005,88.92537313
35005,94.59701493
36005,92.3880597
37005,93.04477612
38005,92.47761194
39005,99.01492537
40005,95.97014925
41005,94.98507463
42005,97.88059701
43005,96.32835821
44005,99.6119403
45005,98.7761194
46005,103.761194
47005,102.5074627
48005,101.7313433
49005,99.76119403
50005,105.0447761
51005,100.9850746
52005,101.5820896
53005,100.8955224
54005,104.1492537
55005,102.6865672
56005,103.2835821
57005,100.9253731
58005,101.9701493
59005,103.4029851
60005,101.9104478
61005,102.9253731
62005,106.238806
63005,100.8656716
64005,102.0
65005,104.9552239
66005,104.3283582
67005,105.6716418
68005,103.880597
69005,105.2537313
70005,102.3283582
71005,103.8507463
72005,101.2835821
73005,106.6567164
74005,104.8358209
75005,103.0149254
76005,102.6567164
77005,104.5074627
78005,104.8656716
79005,101.7313433
80005,105.7014925
81005,104.4776119
82005,106.2686567
83005,106.7761194
84005,106.8656716
85005,104.2686567
86005,106.9253731
87005,106.6865672
88005,104.2686567
89005,106.3880597
90005,104.358209
91005,107.2537313
92005,105.0447761
93005,106.5074627
94005,105.6119403
95005,104.2985075
96005,105.3134328
97005,106.358209
98005,106.3880597
99005,107.641791
100005,107.4328358
101005,109.0746269
102005,107.880597
103005,108.3283582
104005,105.6716418
105005,105.641791
106005,107.2537313
107005,107.3432836
108005,105.9701493
109005,106.7761194
110005,106.7462687
111005,106.5373134
112005,109.7014925
113005,103.761194
114005,105.7313433
115005,106.9850746
116005,105.4626866
117005,106.6268657
118005,107.0149254
119005,107.8507463
120005,104.2686567
121005,105.5223881
122005,105.7014925
123005,107.0149254
124005,106.7761194
125005,105.3432836
126005,107.0746269
127005,105.6119403
128005,105.7910448
129005,104.4776119
130005,108.2686567
131005,106.358209
132005,107.4626866
133005,109.4925373
134005,109.7910448
135005,107.641791
136005,109.7014925
137005,105.1641791
138005,108.6268657
139005,107.8507463
140005,108.2686567
141005,105.4626866
142005,106.0895522
143005,109.8208955
144005,108.238806
145005,107.9104478
146005,107.7313433
147005,108.7462687
148005,108.0
149005,106.9552239
150005,107.7014925
151005,108.5373134
152005,106.7761194
153005,105.4626866
154005,106.7462687
155005,110.0
156005,106.238806
157005,108.7462687
158005,109.761194
159005,105.3731343
160005,108.7164179
161005,107.880597
162005,105.8208955
163005,108.6865672
164005,106.8358209
165005,107.7313433
166005,106.2089552
167005,109.1044776
168005,107.5820896
169005,105.3432836
170005,105.641791
171005,107.3134328
172005,107.880597
173005,107.8507463
174005,106.9253731
175005,106.238806
176005,109.761194
177005,106.9552239
178005,107.9104478
179005,107.2238806
180005,109.0447761
181005,107.2835821
182005,106.0298507
183005,108.4477612
184005,110.9850746
185005,105.8208955
186005,106.2985075
187005,108.8955224
188005,109.2537313
189005,107.2537313
190005,108.119403
191005,106.8358209
192005,106.8358209
193005,105.4029851
194005,104.6865672
195005,108.0895522
196005,108.0895522
197005,108.7164179
198005,109.5820896
199005,105.1044776
200005,107.7313433
201005,105.4925373
202005,108.4776119
203005,109.5522388
204005,108.8059701
205005,109.1940299
206005,107.6119403
207005,108.119403
208005,108.9253731
209005,106.3880597
210005,107.2835821
211005,108.7164179
212005,104.8059701
213005,109.7910448
214005,109.0746269
215005,109.7014925
216005,111.1044776
217005,109.5522388
218005,108.2985075
219005,109.7910448
220005,107.4328358
221005,107.1044776
222005,109.7014925
223005,106.7462687
224005,108.5373134
225005,109.1044776
226005,107.0746269
227005,105.3134328
228005,108.4776119
229005,107.5223881
230005,108.0
231005,107.2835821
232005,109.4328358
233005,108.9552239
234005,106.7761194
235005,108.238806
236005,107.880597
237005,107.3134328
238005,108.4179104
239005,107.6119403
240005,109.8208955
241005,105.2537313
242005,106.4776119
243005,112.358209
244005,108.4776119
245005,107.6119403
246005,106.2089552
247005,108.358209
248005,107.1641791
249005,105.9402985
250005,108.8358209
251005,108.7462687
252005,108.4179104
253005,109.1641791
254005,108.2686567
255005,111.761194
256005,106.8059701
257005,108.119403
258005,111.0149254
259005,109.4029851
260005,107.1044776
261005,105.761194
262005,109.8507463
263005,107.5223881
264005,110.0298507
265005,107.6716418
266005,108.6567164
267005,109.4328358
268005,107.3432836
269005,107.9701493
270005,106.8059701
271005,106.0597015
272005,108.0597015
273005,109.8507463
274005,108.3283582
275005,106.1492537
276005,107.880597
277005,107.3731343
278005,106.0895522
279005,106.119403
280005,109.2835821
281005,105.8208955
282005,108.238806
283005,107.761194
284005,104.9253731
285005,107.3731343
286005,107.2835821
287005,108.0
288005,110.0895522
289005,110.4477612
290005,109.0447761
291005,108.5074627
292005,107.7313433
293005,106.8955224
294005,108.4477612
295005,107.7313433
296005,107.4029851
297005,109.7313433
298005,107.9104478
299005,107.0447761
300005,108.7462687
301005,107.5223881
302005,108.8358209
303005,107.4626866
304005,107.761194
305005,107.4029851
306005,107.4328358
307005,107.3134328
308005,108.0895522
309005,108.4477612
310005,109.4328358
311005,108.0597015
312005,108.358209
313005,109.5522388
314005,107.4925373
315005,107.1641791
316005,106.5671642
317005,105.880597
318005,106.358209
319005,110.0298507
320005,107.4626866
321005,109.7910448
322005,106.238806
323005,109.8208955
324005,108.9253731
325005,108.6567164
326005,109.8507463
327005,107.8507463
328005,105.5820896
329005,107.9402985
330005,107.9701493
331005,108.5671642
332005,108.4179104
333005,109.4029851
334005,104.8955224
335005,107.4626866
336005,109.0149254
337005,106.5074627
338005,108.358209
339005,106.7761194
340005,105.8507463
341005,108.9552239
342005,109.2238806
343005,110.2985075
344005,108.8059701
345005,106.7462687
346005,108.2686567
347005,111.3432836
348005,107.2835821
349005,107.9104478
350005,105.6119403
351005,106.8059701
352005,108.1791045
353005,108.6567164
354005,108.0298507
355005,104.8059701
356005,107.7313433
357005,108.0298507
358005,105.1641791
359005,108.5671642
360005,109.4626866
361005,107.880597
362005,108.7761194
363005,112.6268657
364005,108.9850746
365005,108.8358209
366005,105.2835821
367005,105.9701493
368005,107.3432836
369005,108.5074627
370005,107.9402985
371005,106.7462687
372005,106.5373134
373005,108.9552239
374005,107.2537313
375005,108.1492537
376005,110.4477612
377005,108.2985075
378005,107.1343284
379005,107.0746269
380005,108.9253731
381005,107.1940299
382005,106.8656716
383005,108.9850746
384005,106.2686567
385005,109.5223881
386005,108.8059701
387005,107.3731343
388005,108.9850746
389005,108.0895522
390005,109.1044776
391005,109.2835821
392005,107.2835821
393005,107.3432836
394005,107.1940299
395005,107.7910448
396005,108.9552239
397005,110.9850746
398005,108.119403
399005,106.5671642
400005,109.1044776
401005,105.7777778


==> bit_flip_greedy_3.csv <==
timesteps,mean_reward
0,22.961
100000,22.961

==> bit_flip_greedy_4.csv <==
timesteps,mean_reward
0,37.136
200000,37.136

==> bit_flip_greedy_5.csv <==
timesteps,mean_reward
0,67.236
300000,67.236

==> bit_flip_greedy_6.csv <==
timesteps,mean_reward
0,78.73
400000,78.73

==> bit_flip_memory.csv <==
n_times_m,memory_usage_discrete,memory_usage_smt
4,0.023037243,0.01468153
6,0.052318764,0.017107391
8,0.20379715,0.017018986
9,0.494547558,0.024449158
12,4.747001171,0.029044724
16,85.03436251,0.031167698
18,286.5414711,0.039611244
20,1724.041775,0.040439987

==> bit_flip_random_3.csv <==
timesteps,mean_reward
0,16.394
100000,16.394

==> bit_flip_random_4.csv <==
timesteps,mean_reward
0,24.2
200000,24.2

==> bit_flip_random_5.csv <==
timesteps,mean_reward
0,36.634
300000,36.634

==> bit_flip_random_6.csv <==
timesteps,mean_reward
0,52.792
400000,52.792

==> bit_flip_time.csv <==
n_times_m,execution_time_discrete,execution_time_smt
4,4.79583675,162.410049
6,9.971426148,201.4438964
8,30.54691562,267.1446979
9,55.1273589,281.4427815
12,610.8647328,391.4501624
16,24524.43896,553.7312461
18,178716.0719,872.3419175
20,1029877.028,1198.56345

==> cinderella_memory.csv <==
B,memory_usage_discrete,memory_usage_smt
1,0.016431332,0.00863533
2,0.07809391,0.004234791
3,0.335819435,0.011490822
4,1.049173546,0.011058998
5,2.80391922,0.011091995
6,5.482380867,0.011078835
7,11.71634541,0.011219215
8,19.51128521,0.011253452
9,33.65718241,0.011053753
10,55.83395481,0.011258221
11,81.99781389,0.01108284
12,126.5293301,0.011197472
13,176.2462532,0.011376572
14,258.4320202,0.011387634
15,344.8752342,0.011540604
16,487.9076794,0.011411667
17,628.4376266,0.011500359
18,803.9866894,0.011488342
19,1084.726908,0.011813354
20,1349.517513,0.011459732
21,1797.934767,0.01195879
22,2182.321326,0.011517715
23,2639.805582,0.011638641
24,3180.353771,0.011474895
25,4070.794866,0.011746311

==> cinderella_time.csv <==
B,execution_time_discrete,execution_time_smt
1,2.116060071,149.6115166
2,6.923701428,199.8698975
3,19.56492262,193.6550522
4,51.1126684,192.6096975
5,119.0708947,201.4775012
6,244.5824711,203.0103101
7,493.4028015,203.8534868
8,908.9279234,201.8047579
9,1498.901484,199.707949
10,2420.190346,200.2428069
11,3804.551802,201.2027846
12,5692.024398,201.6461484
13,8374.205584,202.5046335
14,11854.73599,202.4535657
15,16513.95371,201.0976723
16,22651.40354,201.8893739
17,30893.29286,201.8357025
18,40084.08818,204.3684137
19,52566.49744,201.8512896
20,67347.0457,204.7329041
21,85860.3868,202.4112483
22,108015.7026,206.2983932
23,134178.3298,206.9884444
24,167320.9522,208.718728
25,204135.0532,227.7911487


==> multi_edge_memory.csv <==
num_of_edges,memory_usage_discrete,memory_usage_solver
4,7.166290283,2.925332387
5,17.24497477,1.052379608
6,15.82870483,1.046593984
7,102.1273295,7.900905609
8,104.7340393,8.226776123
9,103.8706144,7.788403829
10,104.0883382,7.779979706
11,107.7999751,8.574008942
12,110.5542501,9.465376536
13,109.6892675,9.026304881
14,109.9050522,9.069124858
15,424.6972084,10.49785614
16,425.8257548,11.01360321
17,424.9539693,10.63315074
18,425.075531,10.69418589
19,427.1909078,12.77014414
20,1647.065481,12.41079966
21,1648.118814,19.68873342
22,1649.552282,14.0745163
23,1648.511759,18.42734019
24,1665.941874,19.32735443
25,1650.885264,14.16327159
26,1650.515747,37.87062963
27,1660.151927,16.44954681
28,1649.230957,29.81650035
29,1666.387685,19.74188487
30,1648.529307,21.59201304
31,1670.418803,22.13598887
32,1655.783145,18.52515539
33,1652.392832,44.26002502
34,1661.093648,18.30641429
35,1650.334676,33.08226267
36,6557.098484,56.91725413
37,1664.835358,17.87509918
38,1657.754008,44.47345734
39,1661.917877,19.34528351
40,1650.374603,59.01209513
41,1665.405019,18.10779572
42,1647.588603,22.54835765
43,1676.289622,24.29472605
44,1655.319182,19.44650014
45,1688.395945,27.9431661
46,1655.844625,19.81506348
47,1649.74343,64.04644648
48,1669.913483,20.69721222
49,1647.537231,67.06485748
50,1669.36264,19.18252309
51,1649.854279,21.41183217
52,6566.203054,72.61829376
53,1672.184499,20.00192006
54,1689.767202,34.49980418
55,1659.723663,20.36304474
56,6582.978312,76.21021271
57,1673.696899,20.33405304
58,6584.007772,76.21555328
59,6585.636902,78.0008316
60,6587.555949,40.4466629
61,6584.902191,79.62589264
62,6587.582652,79.78610992
63,6589.597575,36.69125239
64,6592.545573,81.6845576
65,6591.822561,83.25742086
66,6591.815186,37.26647695
67,6593.425751,85.12592316
68,6596.761068,86.92722321
69,6596.5271,65.34341176
70,6576.241557,87.07853953
71,6597.994486,88.60034943
72,6600.001017,47.03006744
73,6600.804392,81.78501129
74,6599.963379,90.45505524
75,6602.536519,49.83310699
76,6600.35731,85.09057363
77,6602.677663,94.21253204
78,6604.046885,85.18848419
79,6587.030284,59.03822581
80,6599.168142,98.36343129
81,6608.407338,90.73225657
82,6602.15505,48.87561798
83,6609.868368,100.1184464
84,6611.322021,68.27665965
85,6612.054443,79.92801666
86,6611.465454,98.00637563
87,6614.166768,73.53458405
88,26147.67799,89.23333486
89,6582.267761,58.48916372
90,6612.287649,99.35474396
91,6618.026225,107.6690038
92,6618.017324,68.43967438
93,6618.532054,102.8991063
94,6614.756266,107.4416478
95,6618.734233,89.46094513
96,6612.233226,81.82163239
97,6619.132741,99.6708552
98,6619.725545,111.048317
99,6625.419362,94.65478261
100,26159.42764,70.23766836
101,6610.31723,59.97298559
102,6617.724864,116.9941584
103,6627.854919,104.5180639
104,26160.09827,64.18145498
105,6620.504761,103.4718196
106,6623.018646,107.2422028
107,6624.597168,70.16366323
108,6630.2948,111.8735631
109,6629.253896,112.1090571
110,6629.310099,114.2315547
111,6626.835887,72.11119334
112,26160.56442,102.122434
113,6610.158793,119.2094803
114,26160.55171,70.93372345
115,6625.746155,116.7380651
116,26160.75185,69.03120677
117,26160.77067,106.4261754
118,26160.78059,77.57968903
119,26160.70786,78.2696406
120,26160.99904,57.63467153
121,26160.96369,76.04338328
122,26160.9787,79.6397845
123,26161.11018,78.038915
124,26161.23861,59.70884959
125,26161.2119,80.91271718
126,26161.2409,97.57887522
127,26161.34084,61.11087799
128,26161.47054,93.28454336
129,26161.46291,64.07184601
130,26161.47181,82.10290273
131,26161.5537,82.70893097
132,26161.70883,69.38724518
133,26161.68747,99.84912872
134,26161.70858,68.93660227
135,26161.7719,96.56492869
136,26161.92474,70.77325185
137,26161.89702,85.35785675
138,26161.98266,70.3294754
139,26162.0079,97.73070017
140,26162.15897,78.46139272
141,26162.14193,88.09452057
142,26162.12514,86.652565
143,26162.2261,87.03123728
144,26162.38251,86.5752538
145,26162.35657,88.49608103
146,26162.37361,86.1497879
147,26162.47101,87.73644765
148,26162.60071,78.42604319
149,26162.58367,87.43629456
150,26162.58443,91.93967183
151,26162.71591,87.4724706
152,26162.82603,78.96162669
153,26162.79653,116.5811539
154,26162.81509,75.03604889
155,26162.92264,78.09009552
156,26163.05669,81.09836578
157,26163.02541,116.7090734
158,26163.02617,80.13680776
159,26163.17368,78.60762278
160,26163.26599,116.2416458
161,26163.27387,83.05683136
162,26163.2693,84.10154978
163,26163.39544,116.0142899
164,26163.51624,86.8033727
165,26163.48317,85.41965485
166,26163.48572,114.9118423
167,26163.60296,86.4010493
168,104332.5768,83.71219635
169,26163.71918,86.97249095
170,26163.72528,112.7476374
171,26163.81582,84.33551788
172,26163.98646,95.5227534
173,26163.9445,113.781929
174,26163.93992,88.23769887
175,26164.08564,91.6727066
176,104333.0345,88.65070343
177,26164.17338,87.00606028
178,26164.17058,111.9119644
179,26164.31452,94.64715322
180,26164.446,91.16102854
181,26164.43253,110.6261571
182,26164.41727,95.73434194
183,26164.54697,91.70042674
184,104333.4923,89.14076487
185,26164.65607,94.25754547
186,26164.64615,113.6646907
187,26164.77585,106.5690994
188,26164.90555,93.69602203
189,26164.87503,99.95161692
190,26164.87503,107.6110204
191,26164.98947,94.33638255
192,104333.95,89.49171702
193,26165.10391,110.9336217
194,26165.10391,91.06413523
195,26165.21835,101.761055
196,26165.36331,110.4427973
197,26165.33279,92.15005239
198,26165.33279,102.8337479
199,26165.44724,110.6721878


==> multi_edge_time.csv <==
num_of_edges,execution_time_discrete,execution_time_solver
4,2.047870452,130.0220272
5,3.274259503,125.2090097
6,3.313445762,126.0420627
7,10.16623537,187.9789084
8,11.98898228,246.5452673
9,11.06539407,257.4645573
10,10.54269503,254.7198601
11,11.96583323,326.0961043
12,13.50460113,394.0058811
13,12.90531988,407.4303238
14,13.00082583,407.6910342
15,46.98740528,487.7141175
16,49.89154199,572.5551773
17,50.05284723,584.9970519
18,51.33005497,576.9751086
19,54.48849389,685.6173287
20,221.5222441,758.9417255
21,221.6625964,740.5122876
22,225.1786379,785.8782488
23,234.2650072,906.131891
24,254.0831634,994.0966656
25,248.6588054,1017.797238
26,252.181565,1015.015057
27,262.9117715,1122.248472
28,276.1829855,1230.43842
29,281.8069245,1259.111733
30,280.5226261,1276.535913
31,299.6673441,1406.996859
32,304.1356608,1522.177162
33,306.7777098,1511.090765
34,313.7504359,1528.249208
35,321.3984372,1705.810063
36,1328.163956,1896.222564
37,338.154483,1862.915142
38,345.2588759,1830.094221
39,352.0997942,2000.947018
40,362.0376272,2154.974262
41,368.1133217,2180.521781
42,371.718081,2091.452544
43,392.4582206,2354.129711
44,396.5463417,2573.92675
45,409.3730191,2467.200755
46,404.7478796,2589.681274
47,415.3713111,2739.646895
48,424.9121979,2878.13052
49,427.0275634,2953.137575
50,429.8493276,2979.030441
51,441.9389935,3160.971207
52,1804.831555,3403.827364
53,460.2417583,3446.0685
54,477.735106,3443.378562
55,473.1430645,3578.875479
56,1932.531126,3779.598945
57,489.4049385,3790.961348
58,1968.491363,3810.39929
59,2008.816787,4038.617359
60,2055.13702,4007.015948
61,2060.822053,4292.367814
62,2078.614145,4271.02531
63,2128.161769,4528.619413
64,2167.905492,4860.071768
65,2178.678621,4777.479946
66,2204.40455,4766.08047
67,2233.809054,5049.808674
68,2277.041572,5412.356911
69,2302.339803,5352.403878
70,2301.047705,5441.288204
71,2357.05866,5627.066327
72,2405.539208,5908.467186
73,2422.11604,5901.083838
74,2438.235527,5961.243488
75,2487.087788,6207.450091
76,2526.2002,6505.374797
77,2537.679128,6470.888393
78,2564.964582,6375.575095
79,2601.738087,6820.152512
80,2639.84905,7198.704596
81,2663.756794,7055.757528
82,2681.225529,7226.151285
83,2736.161863,7441.289993
84,2760.413914,7489.12275
85,2792.055417,7808.349416
86,2801.979711,7851.507367
87,2849.746152,8006.994127
88,11595.59931,8451.350029
89,2874.715376,8429.863996
90,2930.826089,8408.022866
91,2954.166201,8727.034678
92,3006.032502,9487.958407
93,3034.369641,9043.729069
94,3035.344174,9452.387298
95,3083.780672,9535.728372
96,3120.89099,9984.367927
97,3148.179347,9954.529279
98,3182.690254,9954.288949
99,3194.223872,10066.18702
100,13044.44711,10878.59209
101,3246.882722,10707.53176
102,3281.024533,10669.04
103,3318.827302,11057.55268
104,13482.92852,11658.25912
105,3396.485118,11412.14992
106,3405.403183,11655.51493
107,3444.504624,11865.8572
108,3489.858873,12084.08156
109,3492.824513,12265.65199
110,3525.974851,12246.84285
111,3575.113514,12353.17433
112,14397.8117,13134.70544
113,3580.660765,13120.03128
114,14592.01879,13169.83808
115,3671.308164,13498.60788
116,14924.22851,13988.01285
117,15033.74221,13902.12454
118,15036.8638,13982.25977
119,15215.77225,14334.4064
120,15339.68855,14708.70565
121,15409.5278,14739.61747
122,15510.39878,14885.30232
123,15703.93142,15219.11638
124,15832.67802,15563.59067
125,15970.08091,15817.76276
126,16004.83132,15970.49431
127,16138.63838,16082.58474
128,16285.67751,16976.60353
129,16332.08492,16666.86378
130,16453.24931,16928.45385
131,16621.21528,17118.30128
132,16769.31912,17715.93108
133,16845.95691,17730.11272
134,16935.8168,17891.26304
135,17110.14194,18194.43419
136,17235.26269,18675.46511
137,17346.52556,18763.61324
138,17425.86185,19080.40013
139,17554.78437,19143.53632
140,17745.17089,20256.02785
141,17802.52822,19716.59842
142,17867.8168,20278.56046
143,18074.57536,20460.63815
144,18301.98346,21484.0277
145,18382.60688,20843.88233
146,18417.24998,21176.99631
147,18520.10222,21477.54753
148,18663.35052,22347.96206
149,18795.09263,21994.60831
150,18784.59633,22644.82526
151,19040.97932,22362.84133
152,19190.89451,23431.55541
153,19264.64965,22985.30381
154,19274.12343,22987.83485
155,19449.60939,23481.75542
156,19662.83809,24740.6112
157,19730.16421,24377.31317
158,19798.16809,24417.62152
159,20011.17501,24433.73035
160,20149.96072,25892.33225
161,20205.7741,25288.50174
162,20310.54097,25713.56567
163,20482.91075,26224.00257
164,20656.08896,27200.65385
165,20768.37315,26597.48791
166,20819.20235,27107.02748
167,20954.18851,27184.96018
168,84450.95909,27121.17509
169,21111.01053,27714.26599
170,21270.86565,29006.71419
171,21425.16468,28597.62928
172,21677.02468,29049.2779
173,21619.09366,29182.47661
174,21714.27514,29206.67123
175,21918.61585,29703.05168
176,88429.63166,31126.17907
177,22133.22922,30364.40766
178,22203.93861,31503.95023
179,22412.32773,30954.46527
180,22543.19802,31928.87454
181,22626.1223,31641.23705
182,22671.71469,32350.6181
183,22835.65296,32075.8754
184,91890.76003,33387.65355
185,23049.16482,32996.65994
186,23148.35832,33876.15026
187,23334.83036,33836.98326
188,23489.43698,35504.43863
189,23506.80774,34508.28835
190,23607.84749,35440.73048
191,23738.61374,35234.69927
192,95555.90865,36552.58581
193,24019.48454,36121.7789
194,24125.60703,36608.26575
195,24325.06535,36616.45625
196,24539.20768,38054.3093
197,24501.35294,37288.8096
198,24574.97905,38118.57019
199,24738.46287,38009.73077

